On the diversity of strongly-interacting Type IIn supernovae

Massive stars experience strong mass-loss, producing a dense, H-rich circumstellar medium (CSM). After the explosion, the collision and continued interaction of the supernova (SN) ejecta with the CSM power the light curve through the conversion of kinetic energy into radiation. When the interaction is strong, the light curve shows a broad peak and high luminosity lasting for a relatively long time. Also the spectral evolution is slower, compared to non-interacting SNe. Energetic shocks between the ejecta and the CSM create the ideal conditions for particle acceleration and production of high-energy (HE) neutrinos above 1 TeV. In this paper, we study four strongly-interacting Type IIn SNe: 2021acya, 2021adxl, 2022qml, and 2022wed to highlight their peculiar characteristics, derive the kinetic energy of the explosion and the characteristics of the CSM, infer clues on the possible progenitors and their environment and relate them to the production of HE neutrinos. The SNe analysed in this sample exploded in dwarf, star-forming galaxies and they are consistent with energetic explosions and strong interaction with the surrounding CSM. For SNe 2021acya and 2022wed, we find high CSM masses and mass-loss rates, linking them to very massive progenitors. For SN 2021adxl, the spectral analysis and less extreme CSM mass suggest a stripped-envelope massive star as possible progenitor. SN 2022qml is marginally consistent with being a Type Ia thermonuclear explosion embedded in a dense CSM. The mass-loss rates for all SNe are consistent with the expulsion of several solar masses of material during eruptive episodes in the last few decades before the explosion. Finally, we find that the SNe in our sample are marginally consistent with HE neutrino production.

==> phot_2021acya.txt <==
\begin{longtable}{ccccc}
    \caption{ \label{tab:phot_acya} Photometry of SN~2021acya.}\\
\hline\hline
    MJD & Band & mag & err & Instrument\\
\hline
59487.530	&  		orange	&  	>19.7	&  		 $\cdots$	&  	ATLAS\\ 
59489.550	&  		orange	&  	>19.9	&  		 $\cdots$	&  	ATLAS\\ 
59491.520	&  		orange	&  	>19.7	&  		 $\cdots$	&  	ATLAS\\ 
59493.570	&  		orange	&  	>20.1	&  		 $\cdots$	&  	ATLAS\\ 
59495.510	&  		orange	&  	>19.5	&  		 $\cdots$	&  	ATLAS\\ 
59501.550	&  		orange	&  	>19.9	&  		 $\cdots$	&  	ATLAS\\ 
59503.470	&  		orange	&  	>19.3	&  		 $\cdots$	&  	ATLAS\\ 
59505.490	&  		orange	&  	>19.1	&  		 $\cdots$	&  	ATLAS\\ 
59509.480	&  		orange	&  	>19.0	&  		 $\cdots$	&  	ATLAS\\ 
59511.490	&  		orange	&  	>18.8	&  		 $\cdots$	&  	ATLAS\\ 
59513.480	&  		orange	&  	>19.8	&  		 $\cdots$	&  	ATLAS\\ 
59515.430	&  		orange	&  	19.040	&  		 0.310	 	&  		ATLAS\\ 
59517.530	&  		orange	&  	18.160	&  		 0.090	 	&  		ATLAS\\ 
59519.470	&  		orange	&  	17.840	&  		 0.150	 	&  		ATLAS\\ 
59523.420	&  		orange	&  	17.370	&  		 0.050	 	&  		ATLAS\\ 
59525.520	&  		cyan  	&  	17.140	&  		 0.050	 	&  		ATLAS\\ 
59527.440	&  		orange	&  	17.100	&  		 0.080	 	&  		ATLAS\\ 
59529.510	&  		cyan  	&  	16.970	&  		 0.050	 	&  		ATLAS\\ 
59531.430	&  		orange	&  	16.900	&  		 0.020	 	&  		ATLAS\\ 
59535.470	&  		orange	&  	16.800	&  		 0.120	 	&  		ATLAS\\ 
59537.490	&  		orange	&  	16.670	&  		 0.050	 	&  		ATLAS\\ 
59539.460	&  		orange	&  	16.640	&  		 0.010	 	&  		ATLAS\\ 
59541.410	&  		orange	&  	16.630	&  		 0.020	 	&  		ATLAS\\ 
59543.400	&  		orange	&  	16.610	&  		 0.010	 	&  		ATLAS\\ 
59545.135	&  		g     	&  	16.653	&  		 0.084	 	&  		REM,REM-ROS2\\ 
59545.135	&  		i     	&  	16.610	&  		 0.096	 	&  		REM,REM-ROS2\\ 
59545.135	&  		r     	&  	16.618	&  		 0.045	 	&  		REM,REM-ROS2\\ 
59545.135	&  		z     	&  	16.953	&  		 0.121	 	&  		REM,REM-ROS2\\ 
59545.136	&		J     	&	>16.6	&		 $\cdots$	&	REM,REMIR\\ 
59545.138	&		H     	&	>15.9	&		 $\cdots$	&	REM,REMIR\\ 
59545.145	&		K     	&	>14.5	&		 $\cdots$	&	REM,REMIR\\ 
59545.400	&  		orange	&  	16.580	&  		 0.040	  	&  		ATLAS\\ 
59546.270	&		J     	&	16.206	&		 0.427	  	&		ESO-NTT,SOFI \\
59546.270	&		J     	&	16.159	&		 0.136	  	&		ESO-NTT,SOFI \\
59546.275	&		H     	&	15.927	&		 0.095	  	&		ESO-NTT,SOFI \\
59546.275	&		H     	&	16.040	&		 0.045	  	&		ESO-NTT,SOFI \\
59546.280	&		K     	&	15.821	&		 0.060	  	&		ESO-NTT,SOFI \\
59546.280	&		K     	&	15.761	&		 0.139	  	&		ESO-NTT,SOFI \\
59547.043	&		B     	&	16.661	&		 0.005	  	&		LCO1m0-05,fa15 \\
59547.048	&		V     	&	16.556	&		 0.007	  	&		LCO1m0-05,fa15 \\
59547.054	&  		g     	&  	16.603	&  		 0.011	  	&  		LCO1m0-05,fa15 \\
59547.059	&  		r     	&  	16.537	&  		 0.023	  	&  		LCO1m0-05,fa15 \\
59547.061	&  		i     	&  	16.462	&  		 0.021	  	&  		LCO1m0-05,fa15 \\
59547.061	&  		i     	&  	16.548	&  		 0.021	  	&  		LCO1m0-05,fa15 \\
59547.430	&  		orange	&  	16.550	&  		 0.070	  	&  		ATLAS\\ 
59548.901	&		UVW1  	&	15.835	&		 0.053	  	&		SWIFT,UVOT\\ 
59548.902	&		U     	&	15.750	&		 0.050	  	&		SWIFT,UVOT\\ 
59548.903	&		B     	&	16.627	&		 0.052	  	&		SWIFT,UVOT\\ 
59548.905	&		UVW2  	&	16.093	&		 0.049	  	&		SWIFT,UVOT\\ 
59548.924	&  		UVW1  	&  	17.338	&  		 0.040	  	&  		SWIFT,UVOT\\ 
59548.925	&  		U     	&  	16.784	&  		 0.039	  	&  		SWIFT,UVOT\\ 
59548.926	&  		B     	&  	16.527	&  		 0.040	  	&  		SWIFT,UVOT\\ 
59548.928	&  		UVW2  	&  	17.821	&  		 0.037	  	&  		SWIFT,UVOT\\ 
59548.946	&		UVW1  	&	15.821	&		 0.053	  	&		SWIFT,UVOT\\ 
59548.948	&		U     	&	15.790	&		 0.050	  	&		SWIFT,UVOT\\ 
59548.949	&		B     	&	16.675	&		 0.053	  	&		SWIFT,UVOT\\ 
59548.951	&		UVW2  	&	16.082	&		 0.046	  	&		SWIFT,UVOT\\ 
59548.953	&  		V     	&  	16.450	&  		 0.087	  	&  		SWIFT,UVOT\\ 
59548.958	&  		UVM2  	&  	17.604	&  		 0.040	  	&  		SWIFT,UVOT\\ 
59550.587	&		B     	&	16.469	&		 0.023	  	&		LCO1m0-11,fa12\\ 
59550.587	&		B     	&	16.754	&		 0.023	  	&		LCO1m0-11,fa12\\ 
59550.594	&		V     	&	16.539	&		 0.006	  	&		LCO1m0-11,fa12\\ 
59550.596	&  		g     	&  	16.515	&  		 0.004	  	&  		LCO1m0-11,fa12\\ 
59550.601	&  		r     	&  	16.541	&  		 0.008	  	&  		LCO1m0-11,fa12\\ 
59550.605	&  		i     	&  	16.420	&  		 0.013	  	&  		LCO1m0-11,fa12\\ 
59550.605	&  		i     	&  	16.513	&  		 0.013	  	&  		LCO1m0-11,fa12\\ 
59551.072	&		UVW1  	&	15.927	&		 0.063	  	&		SWIFT,UVOT\\ 
59551.073	&		B     	&	16.689	&		 0.061	  	&		SWIFT,UVOT\\ 
59551.073	&		U     	&	15.829	&		 0.057	  	&		SWIFT,UVOT\\ 
59551.075	&		UVW2  	&	16.212	&		 0.055	  	&		SWIFT,UVOT\\ 
59551.077	&		V     	&	16.512	&		 0.099	  	&		SWIFT,UVOT\\ 
59551.078	&		UVM2  	&	15.948	&		 0.072	  	&		SWIFT,UVOT\\ 
59551.206	&		UVW1  	&	15.903	&		 0.055	  	&		SWIFT,UVOT\\ 
59551.207	&		U     	&	15.767	&		 0.051	  	&		SWIFT,UVOT\\ 
59551.208	&		B     	&	16.714	&		 0.067	  	&		SWIFT,UVOT\\ 
59551.370	&  		orange	&  	16.490	&  		 0.060	  	&  		ATLAS\\ 
59552.126	&  		z     	&  	16.825	&  		 0.154	  	&  		REM,REM-ROS2\\ 
59552.126	&  		r     	&  	16.569	&  		 0.035	  	&  		REM,REM-ROS2\\ 
59552.126	&  		i     	&  	16.653	&  		 0.082	  	&  		REM,REM-ROS2\\ 
59552.126	&  		g     	&  	16.644	&  		 0.037	  	&  		REM,REM-ROS2\\ 
59552.467	&		UVW1  	&	15.977	&		 0.079	  	&		SWIFT,UVOT\\ 
59552.467	&		U     	&	15.950	&		 0.074	  	&		SWIFT,UVOT\\ 
59552.468	&		B     	&	16.711	&		 0.076	  	&		SWIFT,UVOT\\ 
59552.469	&		UVW2  	&	16.097	&		 0.064	  	&		SWIFT,UVOT\\ 
59552.470	&		V     	&	16.576	&		 0.128	  	&		SWIFT,UVOT\\ 
59552.471	&		UVM2  	&	16.067	&		 0.132	  	&		SWIFT,UVOT\\ 
59554.126	&  		g     	&  	16.675	&  		 0.109	  	&  		REM,REM-ROS2\\ 
59554.126	&  		i     	&  	16.622	&  		 0.120	  	&  		REM,REM-ROS2\\ 
59554.126	&  		r     	&  	16.626	&  		 0.060	  	&  		REM,REM-ROS2\\ 
59554.126	&  		z     	&  	16.989	&  		 0.156	  	&  		REM,REM-ROS2\\ 
59554.654	&		UVW1  	&	15.975	&		 0.045	  	&		SWIFT,UVOT\\ 
59554.656	&		U     	&	15.835	&		 0.042	  	&		SWIFT,UVOT\\ 
59554.658	&		B     	&	16.668	&		 0.042	  	&		SWIFT,UVOT\\
59554.662	&		UVW2  	&	16.202	&		 0.039	  	&		SWIFT,UVOT\\ 
59554.666	&		V     	&	16.584	&		 0.070	  	&		SWIFT,UVOT\\ 
59554.669	&		UVM2  	&	16.108	&		 0.052	  	&		SWIFT,UVOT\\ 
59555.036	&		B     	&	16.619	&		 0.013	  	&		LCO1m0-04,fa03\\ 
59555.041	&		V     	&	16.482	&		 0.021	  	&		LCO1m0-04,fa03\\ 
59555.047	&  		g     	&  	16.471	&  		 0.021	  	&  		LCO1m0-04,fa03\\ 
59555.050	&  		r     	&  	16.522	&  		 0.015	  	&  		LCO1m0-04,fa03\\ 
59555.054	&  		i     	&  	16.441	&  		 0.019	  	&  		LCO1m0-04,fa03\\ 
59556.129	&  		g     	&  	16.615	&  		 0.089	  	&  		REM,REM-ROS2\\ 
59556.129	&  		i     	&  	16.454	&  		 0.078	  	&  		REM,REM-ROS2\\ 
59556.129	&  		r     	&  	16.524	&  		 0.063	  	&  		REM,REM-ROS2\\ 
59556.129	&  		z     	&  	16.523	&  		 0.132	  	&  		REM,REM-ROS2\\ 
59558.131	&  		g     	&  	16.636	&  		 0.060	  	&  		REM,REM-ROS2\\ 
59558.131	&  		i     	&  	16.586	&  		 0.103	  	&  		REM,REM-ROS2\\ 
59558.131	&  		r     	&  	16.482	&  		 0.074	  	&  		REM,REM-ROS2\\ 
59558.131	&  		z     	&  	>16.8	&  		 $\cdots$	&  	REM,REM-ROS2\\ 
59558.517	&		UVW1  	&	16.051	&		 0.069	  	&		SWIFT,UVOT\\ 
59558.518	&		U     	&	15.908	&		 0.062	  	&		SWIFT,UVOT\\ 
59558.519	&		B     	&	16.754	&		 0.066	  	&		SWIFT,UVOT\\ 
59558.520	&		UVW2  	&	16.351	&		 0.060	  	&		SWIFT,UVOT\\ 
59558.522	&		V     	&	16.444	&		 0.100	  	&		SWIFT,UVOT\\ 
59558.523	&		UVM2  	&	16.296	&		 0.080	  	&		SWIFT,UVOT\\ 
59558.836	&		B     	&	16.601	&		 0.050	  	&		LCO1m0-12,fa06\\ 
59558.840	&		V     	&	16.449	&		 0.030	  	&		LCO1m0-12,fa06\\ 
59558.845	&  		g     	&  	16.472	&  		 0.007	  	&  		LCO1m0-12,fa06\\ 
59558.849	&  		r     	&  	16.419	&  		 0.017	  	&  		LCO1m0-12,fa06\\ 
59558.849	&  		r     	&  	16.263	&  		 0.017	  	&  		LCO1m0-12,fa06\\ 
59558.851	&  		i     	&  	16.455	&  		 0.018	  	&  		LCO1m0-12,fa06\\ 
59558.851	&  		i     	&  	16.351	&  		 0.018	  	&  		LCO1m0-12,fa06\\ 
59559.101	&		U     	&	15.824	&		 0.071	  	&		SWIFT,UVOT\\ 
59559.101	&		UVW1  	&	16.050	&		 0.083	  	&		SWIFT,UVOT\\ 
59559.102	&		B     	&	16.587	&		 0.072	  	&		SWIFT,UVOT\\ 
59559.103	&		UVW2  	&	16.365	&		 0.072	  	&		SWIFT,UVOT\\ 
59559.104	&		V     	&	16.518	&		 0.125	  	&		SWIFT,UVOT\\ 
59559.105	&		UVM2  	&	16.183	&		 0.120	  	&		SWIFT,UVOT\\ 
59561.690	&		UVW1  	&	16.219	&		 0.084	  	&		SWIFT,UVOT\\ 
59561.691	&		U     	&	15.867	&		 0.068	  	&		SWIFT,UVOT\\ 
59561.692	&		B     	&	16.765	&		 0.074	  	&		SWIFT,UVOT\\ 
59561.693	&		UVW2  	&	16.408	&		 0.069	  	&		SWIFT,UVOT\\ 
59561.694	&		V     	&	16.580	&		 0.123	  	&		SWIFT,UVOT\\ 
59561.695	&		UVM2  	&	16.261	&		 0.116	  	&		SWIFT,UVOT\\ 
59561.728	&  		V     	&  	16.592	&  		 0.074	  	&  		SWIFT,UVOT\\ 
59561.729	&  		UVM2  	&  	17.860	&  		 0.059	  	&  		SWIFT,UVOT\\ 
59561.758	&  		UVW1  	&  	17.695	&  		 0.046	  	&  		SWIFT,UVOT\\ 
59561.759	&  		B     	&  	16.552	&  		 0.041	  	&  		SWIFT,UVOT\\ 
59561.759	&  		U     	&  	16.899	&  		 0.041	  	&  		SWIFT,UVOT\\ 
59561.760	&  		UVW2  	&  	18.127	&  		 0.041	  	&  		SWIFT,UVOT\\
59561.761	&		V     	&	16.640	&		 0.087	  	&		SWIFT,UVOT\\ 
59561.763	&		UVM2  	&	16.143	&		 0.066	  	&		SWIFT,UVOT\\ 
59561.826	&		UVW1  	&	16.025	&		 0.093	  	&		SWIFT,UVOT\\ 
59561.827	&		U     	&	15.953	&		 0.085	  	&		SWIFT,UVOT\\ 
59561.827	&		B     	&	16.622	&		 0.085	  	&		SWIFT,UVOT\\ 
59561.828	&		UVW2  	&	16.382	&		 0.125	  	&		SWIFT,UVOT\\ 
59562.124	&		V     	&	16.493	&		 0.005	  	&		LCO1m0-05,fa15 \\
59562.130	&  		g     	&  	16.574	&  		 0.008	  	&  		LCO1m0-05,fa15 \\
59562.135	&  		r     	&  	16.444	&  		 0.007	  	&  		LCO1m0-05,fa15 \\
59562.137	&  		i     	&  	16.391	&  		 0.009	  	&  		LCO1m0-05,fa15 \\
59562.327	&  		z     	&  	16.596	&  		 0.097	  	&  		REM,REM-ROS2\\ 
59562.327	&  		g     	&  	16.593	&  		 0.076	  	&  		REM,REM-ROS2\\ 
59562.327	&  		i     	&  	16.411	&  		 0.021	  	&  		REM,REM-ROS2\\ 
59562.327	&  		r     	&  	16.541	&  		 0.022	  	&  		REM,REM-ROS2\\ 
59562.328	&		J     	&	16.129	&		 0.114	  	&		REM,REMIR\\ 
59562.333	&		H     	&	15.430	&		 0.109	  	&		REM,REMIR\\ 
59562.336	&		K     	&	>14.5	&		 $\cdots$	&	REM,REMIR\\ 
59562.353	&		K     	&	>13.5	&		 $\cdots$	&	REM,REMIR\\ 
59563.268	&		J     	&	15.925	&		 0.144	 	&		ESO-NTT,SOFI \\
59563.268	&		J     	&	15.925	&		 0.144	 	&		ESO-NTT,SOFI \\
59563.274	&		H     	&	15.869	&		 0.034	 	&		ESO-NTT,SOFI \\
59563.274	&		H     	&	15.869	&		 0.034	 	&		ESO-NTT,SOFI \\
59563.279	&		K     	&	15.450	&		 0.134	 	&		ESO-NTT,SOFI \\
59563.279	&		K     	&	15.458	&		 0.046	 	&		ESO-NTT,SOFI \\
59564.358	&		UVW1  	&	16.142	&		 0.078	 	&		SWIFT,UVOT\\ 
59564.359	&		B     	&	16.796	&		 0.073	 	&		SWIFT,UVOT\\ 
59564.359	&		U     	&	15.939	&		 0.068	 	&		SWIFT,UVOT\\ 
59564.361	&		UVW2  	&	16.572	&		 0.072	 	&		SWIFT,UVOT\\ 
59564.362	&		V     	&	16.605	&		 0.121	 	&		SWIFT,UVOT\\ 
59564.363	&		UVM2  	&	16.425	&		 0.096	 	&		SWIFT,UVOT\\ 
59564.747	&		UVW1  	&	16.216	&		 0.053	 	&		SWIFT,UVOT\\ 
59564.749	&		U     	&	15.997	&		 0.047	 	&		SWIFT,UVOT\\ 
59564.750	&		B     	&	16.870	&		 0.050	 	&		SWIFT,UVOT\\ 
59564.754	&		UVW2  	&	16.750	&		 0.052	 	&		SWIFT,UVOT\\ 
59564.757	&		V     	&	16.739	&		 0.084	 	&		SWIFT,UVOT\\ 
59564.759	&		UVM2  	&	16.319	&		 0.060	 	&		SWIFT,UVOT\\ 
59566.515	&		B     	&	16.700	&		 0.072	 	&		LCO1m0-03,fa19\\ 
59566.518	&		V     	&	16.312	&		 0.073	 	&		LCO1m0-03,fa19\\ 
59566.518	&		V     	&	16.477	&		 0.066	 	&		LCO1m0-03,fa19\\ 
59566.521	&  		g     	&  	16.666	&  		 0.055	 	&  		LCO1m0-03,fa19\\ 
59566.529	&  		r     	&  	16.555	&  		 0.091	 	&  		LCO1m0-03,fa19\\ 
59566.530	&  		i     	&  	16.422	&  		 0.081	 	&  		LCO1m0-03,fa19\\ 
59567.064	&  		z     	&  	16.461	&  		 0.127	 	&  		REM,REM-ROS2\\ 
59567.064	&  		r     	&  	16.511	&  		 0.038	 	&  		REM,REM-ROS2\\ 
59567.064	&  		g     	&  	16.627	&  		 0.088	 	&  		REM,REM-ROS2\\ 
59567.064	&  		i     	&  	16.342	&  		 0.075	 	&  		REM,REM-ROS2\\ 
59567.065	&		J     	&	16.014	&		 0.088	 	&		REM,REMIR\\
59567.069	&		H     	&	15.869	&		 0.111	 	&		REM,REMIR\\ 
59567.073	&		K     	&	>14.810	&		 $\cdots$	&	REM,REMIR\\ 
59570.045	&		B     	&	16.735	&		 0.004	  	&		LCO1m0-05,fa15 \\
59570.053	&		V     	&	16.494	&		 0.004	  	&		LCO1m0-05,fa15 \\
59570.054	&  		g     	&  	16.615	&  		 0.008	  	&  		LCO1m0-05,fa15 \\
59570.062	&  		r     	&  	16.468	&  		 0.009	  	&  		LCO1m0-05,fa15 \\
59570.065	&  		i     	&  	16.393	&  		 0.005	  	&  		LCO1m0-05,fa15 \\
59571.217	&  		g     	&  	16.586	&  		 0.074	  	&  		REM,REM-ROS2\\ 
59571.217	&  		r     	&  	16.483	&  		 0.040	  	&  		REM,REM-ROS2\\ 
59571.217	&  		z     	&  	16.590	&  		 0.129	  	&  		REM,REM-ROS2\\ 
59571.217	&  		i     	&  	16.403	&  		 0.081	  	&  		REM,REM-ROS2\\ 
59571.218	&		J     	&	15.830	&		 0.064	  	&		REM,REMIR\\ 
59571.222	&		H     	&	15.474	&		 0.121	  	&		REM,REMIR\\ 
59571.226	&		K     	&	>14.7	&		 $\cdots$	&	REM,REMIR\\ 
59572.636	&		UVW1  	&	16.432	&		 0.057  	&		SWIFT,UVOT\\ 
59572.638	&		U     	&	16.113	&		 0.048  	&		SWIFT,UVOT\\ 
59572.640	&		B     	&	16.860	&		 0.048  	&		SWIFT,UVOT\\ 
59572.643	&		UVW2  	&	16.742	&		 0.050  	&		SWIFT,UVOT\\ 
59572.647	&		V     	&	16.447	&		 0.069  	&		SWIFT,UVOT\\ 
59572.650	&		UVM2  	&	16.622	&		 0.068  	&		SWIFT,UVOT\\ 
59573.238	&  		UVW1  	&  	17.915	&  		 0.051  	&  		SWIFT,UVOT\\ 
59573.239	&  		U     	&  	17.117	&  		 0.044  	&  		SWIFT,UVOT\\ 
59573.240	&  		B     	&  	16.730	&  		 0.044  	&  		SWIFT,UVOT\\ 
59573.242	&  		UVW2  	&  	18.453	&  		 0.045  	&  		SWIFT,UVOT\\ 
59573.245	&  		V     	&  	16.487	&  		 0.064  	&  		SWIFT,UVOT\\ 
59573.246	&  		UVM2  	&  	18.289	&  		 0.060  	&  		SWIFT,UVOT\\ 
59573.840	&		UVW1  	&	16.290	&		 0.091  	&		SWIFT,UVOT\\ 
59573.841	&		U     	&	16.033	&		 0.077  	&		SWIFT,UVOT\\ 
59573.841	&		B     	&	16.868	&		 0.082  	&		SWIFT,UVOT\\ 
59573.843	&		UVW2  	&	16.660	&		 0.081  	&		SWIFT,UVOT\\ 
59573.844	&		V     	&	16.669	&		 0.136  	&		SWIFT,UVOT\\ 
59573.845	&		UVM2  	&	16.492	&		 0.111  	&		SWIFT,UVOT\\ 
59574.049	&		B     	&	16.733	&		 0.030  	&		LCO1m0-04,fa03\\ 
59574.058	&  		g     	&  	16.540	&  		 0.034  	&  		LCO1m0-04,fa03\\ 
59574.063	&  		r     	&  	16.534	&  		 0.016  	&  		LCO1m0-04,fa03\\ 
59574.632	&		B     	&	16.955	&		 0.077  	&		LCO1m0-03,fa19\\ 
59577.418	&		UVW1  	&	16.477	&		 0.096  	&		SWIFT,UVOT\\ 
59577.419	&		B     	&	16.923	&		 0.081  	&		SWIFT,UVOT\\ 
59577.419	&		U     	&	16.085	&		 0.074  	&		SWIFT,UVOT\\ 
59577.420	&		UVW2  	&	16.940	&		 0.089  	&		SWIFT,UVOT\\ 
59577.422	&		V     	&	16.685	&		 0.129  	&		SWIFT,UVOT\\ 
59577.423	&		UVM2  	&	16.722	&		 0.105  	&		SWIFT,UVOT\\ 
59578.015	&  		UVW1  	&  	18.016	&  		 0.054  	&  		SWIFT,UVOT\\ 
59578.016	&  		U     	&  	17.141	&  		 0.045  	&  		SWIFT,UVOT\\ 
59578.017	&  		B     	&  	16.731	&  		 0.045  	&  		SWIFT,UVOT\\ 
59578.020	&  		UVW2  	&  	18.699	&  		 0.051  	&  		SWIFT,UVOT\\ 
59578.021	&  		V     	&  	16.737	&  		 0.076  	&  		SWIFT,UVOT\\ 
59578.024	&  		UVM2  	&  	18.326	&  		 0.057  	&  		SWIFT,UVOT\\ 
59578.222	&  		g     	&  	16.570	&  		 0.033  	&  		REM,REM-ROS2\\ 
59578.222	&  		r     	&  	16.566	&  		 0.026  	&  		REM,REM-ROS2\\ 
59578.222	&  		i     	&  	16.412	&  		 0.048  	&  		REM,REM-ROS2\\ 
59578.222	&  		z     	&  	16.699	&  		 0.097  	&  		REM,REM-ROS2\\ 
59578.222	&		J     	&	15.829	&		 0.083  	&		REM,REMIR\\ 
59578.227	&		H     	&	15.688	&		 0.120  	&		REM,REMIR\\ 
59578.231	&		K     	&	>14.7	&		 $\cdots$	&	REM,REMIR\\ 
59578.611	&		UVW1  	&	16.521	&		 0.062  	&		SWIFT,UVOT\\ 
59578.613	&		U     	&	16.140	&		 0.050  	&		SWIFT,UVOT\\ 
59578.614	&		B     	&	16.835	&		 0.050  	&		SWIFT,UVOT\\ 
59578.617	&		UVW2  	&	16.970	&		 0.057  	&		SWIFT,UVOT\\ 
59578.620	&		V     	&	16.750	&		 0.086  	&		SWIFT,UVOT\\ 
59578.623	&		UVM2  	&	16.588	&		 0.064  	&		SWIFT,UVOT\\ 
59579.945	&  		g     	&  	16.623	&  		 0.005  	&  		LCO1m0-13,fa14\\ 
59579.948	&  		r     	&  	16.586	&  		 0.005  	&  		LCO1m0-13,fa14 \\
59579.950	&  		i     	&  	16.509	&  		 0.010  	&  		LCO1m0-13,fa14 \\
59582.244	&  		g     	&  	16.692	&  		 0.047  	&  		REM,REM-ROS2\\ 
59582.244	&  		i     	&  	16.439	&  		 0.021  	&  		REM,REM-ROS2\\ 
59582.244	&  		r     	&  	16.590	&  		 0.034  	&  		REM,REM-ROS2\\ 
59582.244	&  		z     	&  	16.631	&  		 0.065  	&  		REM,REM-ROS2\\ 
59582.258	&		J     	&	16.035	&		 0.116  	&		REM,REMIR\\ 
59582.263	&		H     	&	15.815	&		 0.157  	&		REM,REMIR\\ 
59582.267	&		K     	&	>14.7	&		 $\cdots$	&	REM,REMIR\\ 
59585.836	&		V     	&	16.643	&		 0.008	  	&		LCO1m0-13,fa14 \\
59585.838	&  		g     	&  	16.688	&  		 0.003	  	&  		LCO1m0-13,fa14 \\
59585.843	&  		i     	&  	16.505	&  		 0.032	  	&  		LCO1m0-13,fa14 \\
59586.270	&  		z     	&  	16.259	&  		 0.101	  	&  		REM,REM-ROS2\\ 
59586.270	&  		i     	&  	16.374	&  		 0.033	  	&  		REM,REM-ROS2\\ 
59586.270	&  		g     	&  	16.693	&  		 0.128	  	&  		REM,REM-ROS2\\ 
59586.270	&  		r     	&  	16.589	&  		 0.113	  	&  		REM,REM-ROS2\\ 
59586.271	&		J     	&	16.180	&		 0.138	  	&		REM,REMIR\\ 
59586.275	&		H     	&	15.695	&		 0.151	  	&		REM,REMIR\\ 
59586.279	&		K     	&	15.009	&		 0.180$\cdots$	&	REM,REMIR\\ 
59591.068	&  		r     	&  	16.721	&  		 0.055	  	&  		REM,REM-ROS2\\ 
59591.068	&  		i     	&  	16.577	&  		 0.140	  	&  		REM,REM-ROS2\\ 
59591.068	&  		g     	&  	16.893	&  		 0.081	  	&  		REM,REM-ROS2\\ 
59591.068	&  		z     	&  	16.951	&  		 0.127	  	&  		REM,REM-ROS2\\ 
59591.082	&		J     	&	15.937	&		 0.114	  	&		REM,REMIR\\ 
59591.087	&		H     	&	15.670	&		 0.139	  	&		REM,REMIR\\ 
59591.091	&		K     	&	>15.110	&		 $\cdots$	&	REM,REMIR\\ 
59592.496	&		V     	&	16.731	&		 0.017	  	&		LCO1m0-03,fa19\\ 
59592.501	&  		r     	&  	16.654	&  		 0.012	  	&  		LCO1m0-03,fa19\\ 
59595.239	&  		g     	&  	16.788	&  		 0.078	  	&  		REM,REM-ROS2\\ 
59595.239	&  		r     	&  	16.734	&  		 0.046	  	&  		REM,REM-ROS2\\ 
59595.239	&  		i     	&  	16.511	&  		 0.049	  	&  		REM,REM-ROS2\\ 
59595.239	&  		z     	&  	16.503	&  		 0.134	  	&  		REM,REM-ROS2\\ 
59595.240	&		J     	&	16.128	&		 0.201	  	&		REM,REMIR\\ 
59595.244	&		H     	&	16.197	&		 0.186	  	&		REM,REMIR\\ 
59595.248	&		K     	&	>15.082	&		 $\cdots$	&	REM,REMIR\\ 
59600.226	&  		z     	&  	16.841	&  		 0.108	  	&  		REM,REM-ROS2\\ 
59600.226	&  		g     	&  	17.016	&  		 0.040	  	&  		REM,REM-ROS2\\ 
59600.226	&  		i     	&  	16.555	&  		 0.067	  	&  		REM,REM-ROS2\\ 
59600.226	&  		r     	&  	16.765	&  		 0.072	  	&  		REM,REM-ROS2\\ 
59600.240	&		J     	&	15.955	&		 0.132	  	&		REM,REMIR\\ 
59600.244	&		H     	&	15.801	&		 0.173	  	&		REM,REMIR\\ 
59600.248	&		K     	&	>15.038	&		 $\cdots$	&	REM,REMIR\\ 
59605.117	&		V     	&	16.799	&		 0.005	  	&		LCO1m0-05,fa15 \\
59606.227	&  		g     	&  	16.964	&  		 0.042	  	&  		REM,REM-ROS2\\ 
59606.227	&  		z     	&  	17.015	&  		 0.122	  	&  		REM,REM-ROS2\\ 
59606.227	&  		i     	&  	16.583	&  		 0.058	  	&  		REM,REM-ROS2\\ 
59606.227	&  		r     	&  	16.783	&  		 0.056	  	&  		REM,REM-ROS2\\ 
59606.241	&		J     	&	15.447	&		 0.274	  	&		REM,REMIR\\ 
59606.241	&		J     	&	15.936	&		 0.124	  	&		REM,REMIR\\ 
59606.245	&		H     	&	>15.972	&		 $\cdots$	&	REM,REMIR\\ 
59606.249	&		K     	&	>14.763	&		 $\cdots$	&	REM,REMIR\\ 
59613.417	&		B     	&	17.173	&		 0.012	  	&		LCO1m0-03,fa19\\ 
59613.420	&		V     	&	16.888	&		 0.011	  	&		LCO1m0-03,fa19\\ 
59613.422	&  		g     	&  	16.985	&  		 0.007	  	&  		LCO1m0-03,fa19\\ 
59613.425	&  		r     	&  	16.844	&  		 0.008	  	&  		LCO1m0-03,fa19\\ 
59613.427	&  		i     	&  	16.725	&  		 0.010	  	&  		LCO1m0-03,fa19\\ 
59615.067	&  		g     	&  	17.020	&  		 0.041	  	&  		REM,REM-ROS2\\ 
59615.067	&  		r     	&  	16.932	&  		 0.028	  	&  		REM,REM-ROS2\\ 
59615.067	&  		z     	&  	16.580	&  		 0.060	  	&  		REM,REM-ROS2\\ 
59615.067	&  		i     	&  	16.745	&  		 0.020	  	&  		REM,REM-ROS2\\ 
59615.068	&		J     	&	16.330	&		 0.077	  	&		REM,REMIR\\ 
59615.075	&		H     	&	16.047	&		 0.076	  	&		REM,REMIR\\ 
59615.091	&		H     	&	15.943	&		 0.097	  	&		REM,REMIR\\ 
59619.075	&  		r     	&  	16.913	&  		 0.050	  	&  		REM,REM-ROS2\\ 
59619.075	&  		g     	&  	17.047	&  		 0.133	  	&  		REM,REM-ROS2\\ 
59619.075	&  		z     	&  	17.011	&  		 0.120	  	&  		REM,REM-ROS2\\ 
59619.075	&  		i     	&  	16.698	&  		 0.104	  	&  		REM,REM-ROS2\\ 
59619.076	&		J     	&	16.460	&		 0.077	  	&		REM,REMIR\\ 
59619.083	&		H     	&	16.146	&		 0.088	  	&		REM,REMIR\\ 
59619.512	&		B     	&	17.221	&		 0.020	  	&		LCO1m0-03,fa19\\ 
59619.515	&		V     	&	16.880	&		 0.009	  	&		LCO1m0-03,fa19\\ 
59619.520	&  		r     	&  	16.806	&  		 0.056	  	&  		LCO1m0-03,fa19\\ 
59623.113	&  		g     	&  	17.198	&  		 0.099	  	&  		REM,REM-ROS2\\ 
59623.113	&  		i     	&  	16.887	&  		 0.143	  	&  		REM,REM-ROS2\\ 
59623.113	&  		r     	&  	16.874	&  		 0.076	  	&  		REM,REM-ROS2\\ 
59623.113	&  		z     	&  	16.991	&  		 0.132	  	&  		REM,REM-ROS2\\ 
59625.459	&		B     	&	17.392	&		 0.018	  	&		LCO1m0-11,fa12\\ 
59625.462	&		V     	&	16.936	&		 0.014	  	&		LCO1m0-11,fa12\\ 
59625.468	&  		i     	&  	16.761	&  		 0.017	  	&  		LCO1m0-11,fa12\\ 
59627.141	&  		r     	&  	16.828	&  		 0.061	  	&  		REM,REM-ROS2\\ 
59627.141	&  		z     	&  	16.810	&  		 0.117	  	&  		REM,REM-ROS2\\ 
59627.141	&  		g     	&  	16.935	&  		 0.112	  	&  		REM,REM-ROS2\\ 
59627.141	&  		i     	&  	16.666	&  		 0.056	  	&  		REM,REM-ROS2\\ 
59627.158	&		J     	&	16.199	&		 0.201	  	&		REM,REMIR\\ 
59627.165	&		H     	&	15.874	&		 0.200	  	&		REM,REMIR\\ 
59631.164	&  		z     	&  	>16.019	&  		 $\cdots$	&  	REM,REM-ROS2\\ 
59631.164	&  		i     	&  	16.715	&  		 0.037	  	&  		REM,REM-ROS2\\ 
59631.164	&  		r     	&  	17.037	&  		 0.047	  	&  		REM,REM-ROS2\\ 
59631.164	&  		g     	&  	17.096	&  		 0.085	  	&  		REM,REM-ROS2\\ 
59631.165	&		J     	&	16.275	&		 0.168	  	&		REM,REMIR\\ 
59631.173	&		H     	&	15.717	&		 0.209	  	&		REM,REMIR\\ 
59636.082	&  		g     	&  	17.180	&  		 0.007	  	&  		LCO1m0-05,fa15 \\
59636.086	&  		r     	&  	16.933	&  		 0.007	  	&  		LCO1m0-05,fa15 \\
59636.088	&  		i     	&  	16.808	&  		 0.008	  	&  		LCO1m0-05,fa15 \\
59637.033	&  		r     	&  	16.991	&  		 0.050	  	&  		REM,REM-ROS2\\ 
59637.033	&  		i     	&  	16.833	&  		 0.038	  	&  		REM,REM-ROS2\\ 
59637.033	&  		z     	&  	17.150	&  		 0.114	  	&  		REM,REM-ROS2\\ 
59637.033	&  		g     	&  	17.188	&  		 0.043	  	&  		REM,REM-ROS2\\ 
59637.050	&		J     	&	16.483	&		 0.135	  	&		REM,REMIR\\ 
59637.058	&		H     	&	16.266	&		 0.127	  	&		REM,REMIR\\ 
59641.043	&  		g     	&  	17.119	&  		 0.077	  	&  		REM,REM-ROS2\\ 
59641.043	&  		i     	&  	16.856	&  		 0.020	  	&  		REM,REM-ROS2\\ 
59641.043	&  		r     	&  	17.027	&  		 0.046	  	&  		REM,REM-ROS2\\ 
59641.043	&  		z     	&  	16.741	&  		 0.069	  	&  		REM,REM-ROS2\\ 
59641.060	&		J     	&	16.397	&		 0.090	  	&		REM,REMIR\\ 
59641.067	&		H     	&	16.204	&		 0.126	  	&		REM,REMIR\\ 
59644.059	&  		g     	&  	17.254	&  		 0.018	  	&  		LCO1m0-09,fa04\\ 
59645.053	&  		g     	&  	17.303	&  		 0.036	  	&  		REM,REM-ROS2\\ 
59645.053	&  		i     	&  	16.946	&  		 0.064	  	&  		REM,REM-ROS2\\ 
59645.053	&  		r     	&  	17.102	&  		 0.048	  	&  		REM,REM-ROS2\\ 
59645.053	&  		z     	&  	17.139	&  		 0.124	  	&  		REM,REM-ROS2\\ 
59645.070	&		J     	&	16.493	&		 0.278	  	&		REM,REMIR\\ 
59645.077	&		H     	&	15.946	&		 0.141	  	&		REM,REMIR\\ 
59649.076	&  		i     	&  	16.799	&  		 0.035	  	&  		REM,REM-ROS2\\ 
59649.076	&  		r     	&  	17.168	&  		 0.052	  	&  		REM,REM-ROS2\\ 
59649.076	&  		z     	&  	17.065	&  		 0.103	  	&  		REM,REM-ROS2\\ 
59649.076	&  		g     	&  	17.335	&  		 0.050	  	&  		REM,REM-ROS2\\ 
59649.077	&		J     	&	16.260	&		 0.111	  	&		REM,REMIR\\ 
59649.085	&		H     	&	16.135	&		 0.183	  	&		REM,REMIR\\ 
59652.021	&  		g     	&  	17.297	&  		 0.020	  	&  		LCO1m0-09,fa04\\ 
59652.032	&  		i     	&  	16.811	&  		 0.057	  	&  		REM,REM-ROS2\\ 
59652.032	&  		z     	&  	>15.9	&  		 $\cdots$	&  	REM,REM-ROS2\\ 
59652.032	&  		r     	&  	17.160	&  		 0.224	  	&  		REM,REM-ROS2\\ 
59652.032	&  		g     	&  	17.076	&  		 0.125	  	&  		REM,REM-ROS2\\ 
59652.049	&		J     	&	16.459	&		 0.128	  	&		REM,REMIR\\ 
59652.056	&		H     	&	15.840	&		 0.228	  	&		REM,REMIR\\ 
59656.040	&  		g     	&  	17.248	&  		 0.151	  	&  		REM,REM-ROS2\\ 
59656.040	&  		i     	&  	16.926	&  		 0.241	  	&  		REM,REM-ROS2\\ 
59656.040	&  		z     	&  	16.736	&  		 0.129	  	&  		REM,REM-ROS2\\ 
59656.040	&  		r     	&  	17.118	&  		 0.039	  	&  		REM,REM-ROS2\\ 
59656.056	&		J     	&	16.347	&		 0.166	  	&		REM,REMIR\\ 
59656.064	&		H     	&	15.739	&		 0.170	  	&		REM,REMIR\\ 
59659.024	&  		r     	&  	17.064	&  		 0.108	  	&  		REM,REM-ROS2\\ 
59659.024	&  		i     	&  	16.801	&  		 0.039	  	&  		REM,REM-ROS2\\ 
59659.024	&  		z     	&  	16.804	&  		 0.140	  	&  		REM,REM-ROS2\\ 
59659.024	&  		g     	&  	17.132	&  		 0.063	  	&  		REM,REM-ROS2\\ 
59659.041	&		J     	&	16.424	&		 0.109	  	&		REM,REMIR\\ 
59659.049	&		H     	&	16.136	&		 0.173	  	&		REM,REMIR\\ 
59663.048	&  		r     	&  	17.151	&  		 0.072	  	&  		REM,REM-ROS2\\ 
59663.048	&  		i     	&  	16.882	&  		 0.050	  	&  		REM,REM-ROS2\\ 
59663.048	&  		g     	&  	17.246	&  		 0.133	  	&  		REM,REM-ROS2\\ 
59663.048	&  		z     	&  	>17.5	&  		 $\cdots$	&  	REM,REM-ROS2\\ 
59663.050	&		J     	&	16.615	&		 0.126	  	&		REM,REMIR\\ 
59663.057	&		H     	&	>16.5	&		 $\cdots$	&	REM,REMIR\\ 
59666.018	&  		i     	&  	16.786	&  		 0.043	  	&  		REM,REM-ROS2\\ 
59666.018	&  		z     	&  	17.058	&  		 0.166	  	&  		REM,REM-ROS2\\ 
59666.018	&  		r     	&  	17.092	&  		 0.023	  	&  		REM,REM-ROS2\\ 
59666.018	&  		g     	&  	17.244	&  		 0.104	  	&  		REM,REM-ROS2\\ 
59666.019	&		J     	&	16.658	&		 0.169	  	&		REM,REMIR\\ 
59666.027	&		H     	&	16.275	&		 0.137	  	&		REM,REMIR\\ 
59670.041	&  		r     	&  	17.231	&  		 0.033	  	&  		REM,REM-ROS2\\ 
59670.041	&  		g     	&  	17.370	&  		 0.106	  	&  		REM,REM-ROS2\\ 
59670.041	&  		i     	&  	16.931	&  		 0.041	  	&  		REM,REM-ROS2\\ 
59670.041	&  		z     	&  	17.021	&  		 0.393	  	&  		REM,REM-ROS2\\ 
59670.057	&		J     	&	16.431	&		 0.162	  	&		REM,REMIR\\ 
59670.065	&		H     	&	16.059	&		 0.101	  	&		REM,REMIR\\ 
59670.753	&		B     	&	17.704	&		 0.046	  	&		LCO1m0-13,fa14 \\
59670.762	&  		g     	&  	17.309	&  		 0.020	  	&  		LCO1m0-13,fa14 \\
59674.012	&  		z     	&  	17.105	&  		 0.198	  	&  		REM,REM-ROS2\\ 
59674.012	&  		r     	&  	17.182	&  		 0.038	  	&  		REM,REM-ROS2\\ 
59674.012	&  		i     	&  	16.982	&  		 0.092	  	&  		REM,REM-ROS2\\ 
59674.012	&  		g     	&  	17.221	&  		 0.134	  	&  		REM,REM-ROS2\\ 
59674.014	&		J     	&	16.489	&		 0.109	  	&		REM,REMIR\\ 
59674.021	&		H     	&	16.001	&		 0.156	  	&		REM,REMIR\\ 
59678.026	&  		z     	&  	17.224	&  		 0.129	  	&  		REM,REM-ROS2\\ 
59678.026	&  		r     	&  	17.245	&  		 0.067	  	&  		REM,REM-ROS2\\ 
59678.026	&  		i     	&  	16.809	&  		 0.108	  	&  		REM,REM-ROS2\\ 
59678.026	&  		g     	&  	17.211	&  		 0.162	  	&  		REM,REM-ROS2\\ 
59678.027	&		J     	&	>16.6	&		 $\cdots$	&	REM,REMIR\\ 
59678.035	&		H     	&	>16.4	&		 $\cdots$	&	REM,REMIR\\ 
59678.730	&		B     	&	17.582	&		 0.018	  	&		LCO1m0-12,fa06\\ 
59678.735	&		V     	&	17.232	&		 0.016	  	&		LCO1m0-12,fa06\\ 
59678.739	&  		g     	&  	17.367	&  		 0.013	  	&  		LCO1m0-12,fa06\\ 
59678.746	&  		r     	&  	17.102	&  		 0.013	  	&  		LCO1m0-12,fa06\\ 
59678.748	&  		i     	&  	16.986	&  		 0.019	  	&  		LCO1m0-12,fa06\\ 
59683.005	&  		r     	&  	17.157	&  		 0.072	  	&  		REM,REM-ROS2\\ 
59683.005	&  		i     	&  	16.921	&  		 0.047	  	&  		REM,REM-ROS2\\ 
59683.005	&  		g     	&  	17.196	&  		 0.065	  	&  		REM,REM-ROS2\\ 
59683.005	&  		z     	&  	17.010	&  		 0.321	  	&  		REM,REM-ROS2\\ 
59683.022	&		J     	&	16.336	&		 0.196	  	&		REM,REMIR\\ 
59683.029	&		H     	&	15.828	&		 0.163	  	&		REM,REMIR\\ 
59688.001	&  		g     	&  	17.420	&  		 0.056	  	&  		REM,REM-ROS2\\ 
59688.001	&  		z     	&  	>18.0	&  		 $\cdots$	&  	REM,REM-ROS2\\ 
59688.001	&  		r     	&  	17.243	&  		 0.060	  	&  		REM,REM-ROS2\\ 
59688.001	&  		i     	&  	16.801	&  		 0.061	  	&  		REM,REM-ROS2\\ 
59760.152	&		B     	&	17.628	&		 0.019	  	&		LCO1m0-10,fa16\\ 
59760.157	&		V     	&	17.290	&		 0.017	  	&		LCO1m0-10,fa16\\ 
59760.165	&  		g     	&  	17.603	&  		 0.020	  	&  		LCO1m0-10,fa16\\ 
59760.175	&  		r     	&  	17.311	&  		 0.025	  	&  		LCO1m0-10,fa16\\ 
59760.183	&  		i     	&  	16.980	&  		 0.068	  	&  		LCO1m0-10,fa16\\ 
59768.130	&		B     	&	17.623	&		 0.026	  	&		LCO1m0-10,fa16\\ 
59768.139	&		V     	&	17.275	&		 0.018	  	&		LCO1m0-10,fa16\\ 
59768.148	&  		g     	&  	17.619	&  		 0.009	  	&  		LCO1m0-10,fa16\\ 
59768.157	&  		r     	&  	17.311	&  		 0.015	  	&  		LCO1m0-10,fa16\\ 
59768.161	&  		i     	&  	17.068	&  		 0.013	  	&  		LCO1m0-10,fa16\\ 
59776.111	&		B     	&	17.678	&		 0.027	  	&		LCO1m0-10,fa16\\ 
59776.121	&		V     	&	17.294	&		 0.035	  	&		LCO1m0-10,fa16\\ 
59776.129	&  		g     	&  	17.596	&  		 0.034	  	&  		LCO1m0-10,fa16\\ 
59776.139	&  		r     	&  	17.335	&  		 0.013	  	&  		LCO1m0-10,fa16\\ 
59776.147	&  		i     	&  	17.049	&  		 0.042	  	&  		LCO1m0-10,fa16\\ 
59783.769	&		B     	&	17.876	&		 0.007	  	&		LCO1m0-11,fa12\\ 
59783.791	&  		g     	&  	17.429	&  		 0.010	  	&  		LCO1m0-11,fa12\\ 
59783.797	&  		r     	&  	17.262	&  		 0.010	  	&  		LCO1m0-11,fa12\\ 
59783.808	&  		i     	&  	17.005	&  		 0.042	  	&  		LCO1m0-11,fa12\\ 
59792.353	&		B     	&	17.726	&		 0.009	  	&		LCO1m0-05,fa15\\ 
59792.363	&		V     	&	17.340	&		 0.020	  	&		LCO1m0-05,fa15 \\
59792.376	&  		g     	&  	17.535	&  		 0.050	  	&  		LCO1m0-05,fa15\\ 
59810.765	&		B     	&	17.964	&		 0.018	  	&		LCO1m0-11,fa12\\ 
59810.768	&		V     	&	17.387	&		 0.022	  	&		LCO1m0-11,fa12\\ 
59810.771	&  		g     	&  	17.489	&  		 0.011	  	&  		LCO1m0-11,fa12\\ 
59810.777	&  		r     	&  	17.310	&  		 0.006	  	&  		LCO1m0-11,fa12\\ 
59810.780	&  		i     	&  	17.089	&  		 0.010	  	&  		LCO1m0-11,fa12\\ 
59820.059	&		B     	&	17.780	&		 0.014	  	&		LCO1m0-12,fa06\\ 
59827.624	&		B     	&	>16.5	&		 $\cdots$	&	LCO1m0-11,fa12\\ 
59827.639	&  		r     	&  	>16.2	&  		 $\cdots$	&  	LCO1m0-11,fa12\\ 
59834.945	&		B     	&	17.770	&		 0.081	  	&		LCO1m0-10,fa16\\ 
59834.949	&		V     	&	17.476	&		 0.034	  	&		LCO1m0-10,fa16\\ 
59834.954	&  		g     	&  	17.806	&  		 0.024	  	&  		LCO1m0-10,fa16\\ 
59834.956	&  		r     	&  	17.462	&  		 0.055	  	&  		LCO1m0-10,fa16\\ 
59834.961	&  		i     	&  	17.206	&  		 0.036	  	&  		LCO1m0-10,fa16\\ 
59846.067	&		B     	&	17.824	&		 0.064	  	&		LCO1m0-10,fa16\\ 
59846.072	&		V     	&	17.448	&		 0.036	  	&		LCO1m0-10,fa16\\ 
59846.076	&  		g     	&  	17.751	&  		 0.070	  	&  		LCO1m0-10,fa16\\ 
59846.082	&  		r     	&  	17.466	&  		 0.036	  	&  		LCO1m0-10,fa16\\ 
59846.085	&  		i     	&  	17.103	&  		 0.088	  	&  		LCO1m0-10,fa16\\ 
59856.886	&		B     	&	17.974	&		 0.039	  	&		LCO1m0-13,fa01 \\
59856.891	&		V     	&	17.408	&		 0.039	  	&		LCO1m0-13,fa01 \\
59856.897	&  		g     	&  	17.720	&  		 0.017	  	&  		LCO1m0-13,fa01 \\
59867.730	&		B     	&	18.254	&		 0.029	  	&		LCO1m0-11,fa12\\ 
59867.736	&		V     	&	17.580	&		 0.017	  	&		LCO1m0-11,fa12\\ 
59867.739	&  		g     	&  	17.747	&  		 0.017	  	&  		LCO1m0-11,fa12\\ 
59867.746	&  		r     	&  	17.545	&  		 0.016	  	&  		LCO1m0-11,fa12\\ 
59867.748	&  		i     	&  	17.247	&  		 0.017	  	&  		LCO1m0-11,fa12\\ 
59890.209	&		B     	&	18.172	&		 0.060	  	&		LCO1m0-09,fa04\\ 
59890.215	&		V     	&	17.741	&		 0.059	  	&		LCO1m0-09,fa04\\ 
59890.221	&  		g     	&  	17.986	&  		 0.059	  	&  		LCO1m0-09,fa04\\ 
59890.224	&  		r     	&  	17.722	&  		 0.042	  	&  		LCO1m0-09,fa04\\ 
59890.229	&  		i     	&  	17.262	&  		 0.059	  	&  		LCO1m0-09,fa04\\ 
59901.105	&		B     	&	18.258	&		 0.011	  	&		LCO1m0-04,fa03\\ 
59912.436	&		B     	&	18.383	&		 0.010	  	&		LCO1m0-03,fa19\\ 
59912.440	&		V     	&	17.896	&		 0.014	  	&		LCO1m0-03,fa19\\ 
59912.445	&  		g     	&  	18.058	&  		 0.008	  	&  		LCO1m0-03,fa19\\ 
59912.448	&  		r     	&  	17.798	&  		 0.017	  	&  		LCO1m0-03,fa19\\ 
59912.453	&  		i     	&  	17.517	&  		 0.028	  	&  		LCO1m0-03,fa19\\ 
59928.677	&		B     	&	18.691	&		 0.035	  	&		LCO1m0-11,fa12\\ 
59928.680	&		V     	&	17.980	&		 0.031	  	&		LCO1m0-11,fa12\\ 
59928.682	&  		g     	&  	18.112	&  		 0.014	  	&  		LCO1m0-11,fa12\\ 
59928.685	&  		r     	&  	17.889	&  		 0.019	  	&  		LCO1m0-11,fa12\\ 
59928.687	&  		i     	&  	17.558	&  		 0.022	  	&  		LCO1m0-11,fa12\\ 
59958.078	&  		r     	&  	18.182	&  		 0.030	  	&  		LCO1m0-09,fa04\\ 
59973.163	&		B     	&	18.757	&		 0.027	  	&		LCO1m0-09,fa04\\ 
59973.166	&		V     	&	18.283	&		 0.027	  	&		LCO1m0-09,fa04\\ 
59973.168	&  		g     	&  	18.499	&  		 0.022	  	&  		LCO1m0-09,fa04\\ 
59987.795	&		B     	&	18.833	&		 0.040	  	&		LCO1m0-12,fa06\\ 
59987.800	&  		g     	&  	18.429	&  		 0.073	  	&  		LCO1m0-12,fa06\\ 
59987.802	&  		r     	&  	18.253	&  		 0.063	  	&  		LCO1m0-12,fa06\\ 
60002.790	&		B     	&	18.861	&		 0.035	  	&		LCO1m0-12,fa06\\ 
60002.795	&  		g     	&  	18.643	&  		 0.022	  	&  		LCO1m0-12,fa06\\ 
60002.797	&  		r     	&  	18.320	&  		 0.019	  	&  		LCO1m0-12,fa06\\ 
60018.029	&		V     	&	18.659	&		 0.023	  	&		LCO1m0-04,fa03\\ 
60018.031	&  		g     	&  	18.725	&  		 0.017	  	&  		LCO1m0-04,fa03\\ 
60018.034	&  		r     	&  	18.568	&  		 0.019	  	&  		LCO1m0-04,fa03\\ 
60018.036	&  		i     	&  	18.208	&  		 0.031	  	&  		LCO1m0-04,fa03\\ 
60033.391	&		B     	&	19.299	&		 0.036	  	&		LCO1m0-11,fa12\\ 
60033.394	&		V     	&	18.737	&		 0.032	  	&		LCO1m0-11,fa12\\ 
60033.396	&  		g     	&  	18.906	&  		 0.025	  	&  		LCO1m0-11,fa12\\ 
60033.401	&  		i     	&  	18.291	&  		 0.035	  	&  		LCO1m0-11,fa12\\ 
60049.974	&		B     	&	19.265	&		 0.038	  	&		LCO1m0-09,fa04\\ 
60049.979	&  		g     	&  	19.060	&  		 0.021	  	&  		LCO1m0-09,fa04\\ 
60049.984	&  		i     	&  	18.369	&  		 0.048	  	&  		LCO1m0-09,fa04\\\hline
\end{longtable}

==> phot_2021adxl.txt <==
\begin{longtable}{ccccc}
    \caption{\label{tab:phot_adxl} Photometry of SN~2021adxl.}\\
    \hline\hline
    MJD & Band & mag & err & Instrument\\
\hline
59311.323 & PS1.w & >20.3 & $\cdots$ & PS1\\ 
59431.690 & gaia.G & >19.0 & $\cdots$ & GAIA\\
59521.540 & r & 14.410 & 0.020 & ZTF\\ 
59521.540 & r & 14.340 & 0.020 & ZTF\\ 
59521.550 & r & 14.340 & 0.030 & ZTF\\ 
59521.550 & r & 14.430 & 0.020 & ZTF\\ 
59521.550 & r & 14.330 & 0.020 & ZTF\\ 
59524.630 & orange & 14.440 & 0.000 & ATLAS\\ 
59526.530 & r & 14.320 & 0.030 & ZTF\\ 
59526.530 & r & 14.340 & 0.020 & ZTF\\ 
59526.530 & r & 14.330 & 0.030 & ZTF\\ 
59526.540 & r & 14.340 & 0.020 & ZTF\\ 
59526.540 & r & 14.350 & 0.020 & ZTF\\ 
59526.640 & cyan & 14.430 & 0.040 & ATLAS\\ 
59527.530 & r & 14.330 & 0.020 & ZTF\\ 
59527.530 & r & 14.320 & 0.030 & ZTF\\ 
59527.540 & r & 14.310 & 0.030 & ZTF\\ 
59527.540 & r & 14.350 & 0.020 & ZTF\\ 
59527.540 & r & 14.350 & 0.020 & ZTF\\ 
59528.530 & r & 14.340 & 0.020 & ZTF\\ 
59528.530 & r & 14.390 & 0.020 & ZTF\\ 
59528.540 & r & 14.360 & 0.020 & ZTF\\ 
59528.540 & r & 14.340 & 0.020 & ZTF\\ 
59528.550 & r & 14.330 & 0.020 & ZTF\\ 
59534.640 & orange & 14.360 & 0.060 & ATLAS\\ 
59540.630 & orange & 14.420 & 0.020 & ATLAS\\ 
59542.640 & orange & 14.400 & 0.000 & ATLAS\\ 
59544.640 & orange & 14.420 & 0.010 & ATLAS\\ 
59550.500 & r & 14.430 & 0.030 & ZTF\\ 
59560.650 & orange & 14.510 & 0.010 & ATLAS\\ 
59580.560 & orange & 14.540 & 0.000 & ATLAS\\ 
59584.550 & orange & 14.600 & 0.010 & ATLAS\\ 
59586.550 & cyan & 14.870 & 0.010 & ATLAS\\ 
59588.560 & orange & 14.630 & 0.000 & ATLAS\\ 
59590.620 & cyan & 14.910 & 0.020 & ATLAS\\ 
59591.590 & orange & 14.640 & 0.020 & ATLAS\\ 
59592.590 & orange & 14.650 & 0.010 & ATLAS\\ 
59595.580 & orange & 14.660 & 0.010 & ATLAS\\ 
59596.510 & orange & 14.670 & 0.030 & ATLAS\\ 
59599.560 & orange & 14.700 & 0.010 & ATLAS\\ 
59604.530 & orange & 14.730 & 0.010 & ATLAS\\ 
59605.650 & orange & 14.750 & 0.040 & ATLAS\\ 
59606.610 & orange & 14.740 & 0.030 & ATLAS\\ 
59607.570 & orange & 14.740 & 0.030 & ATLAS\\ 
59608.540 & orange & 14.760 & 0.010 & ATLAS\\ 
59610.530 & orange & 14.750 & 0.010 & ATLAS\\ 
59612.570 & cyan & 15.150 & 0.020 & ATLAS\\ 
59614.074 & g & 15.319 & 0.009 & 67/91,Moravian\\ 
59614.076 & r & 14.835 & 0.008 & 67/91,Moravian\\ 
59614.078 & i & 14.821 & 0.011 & 67/91,Moravian\\ 
59614.530 & orange & 14.810 & 0.060 & ATLAS\\ 
59615.076 & u & 16.364 & 0.032 & 1.82m,AFOSC\\ 
59615.080 & B & 15.374 & 0.061 & 1.82m,AFOSC\\ 
59615.082 & g & 15.314 & 0.008 & 1.82m,AFOSC\\ 
59615.083 & V & 15.025 & 0.016 & 1.82m,AFOSC\\ 
59615.085 & r & 14.828 & 0.007 & 1.82m,AFOSC\\ 
59615.086 & i & 14.826 & 0.010 & 1.82m,AFOSC\\ 
59615.087 & z & 14.767 & 0.010 & 1.82m,AFOSC\\ 
59616.106 & u & 16.393 & 0.017 & LT,IO:O\\ 
59616.107 & g & 15.366 & 0.008 & LT,IO:O\\ 
59616.107 & r & 14.858 & 0.007 & LT,IO:O\\ 
59616.108 & i & 14.837 & 0.007 & LT,IO:O\\ 
59616.108 & z & 14.757 & 0.008 & LT,IO:O\\ 
59616.580 & cyan & 15.200 & 0.020 & ATLAS\\ 
59617.113 & u & 16.447 & 0.017 & LT,IO:O\\ 
59617.114 & g & 15.382 & 0.006 & LT,IO:O\\ 
59617.114 & r & 14.847 & 0.007 & LT,IO:O\\ 
59617.115 & i & 14.855 & 0.009 & LT,IO:O\\ 
59617.115 & z & 14.807 & 0.008 & LT,IO:O\\ 
59619.082 & z & 14.807 & 0.019 & LT,IO:O\\ 
59619.326 & J & 13.827 & 0.016 & ESO-NTT,SOFI\\ 
59619.327 & H & 13.515 & 0.020 & ESO-NTT,SOFI\\ 
59619.328 & K & 13.318 & 0.019 & ESO-NTT,SOFI\\ 
59619.991 & g & 15.440 & 0.013 & 67/91,Moravian\\ 
59619.994 & r & 14.895 & 0.013 & 67/91,Moravian\\ 
59619.996 & i & 14.881 & 0.011 & 67/91,Moravian\\ 
59619.999 & u & 16.571 & 0.045 & 67/91,Moravian\\ 
59621.020 & g & 15.430 & 0.011 & 67/91,Moravian\\ 
59621.023 & r & 14.898 & 0.010 & 67/91,Moravian\\ 
59621.026 & i & 14.883 & 0.009 & 67/91,Moravian\\ 
59621.028 & u & 16.622 & 0.046 & 67/91,Moravian\\ 
59621.987 & g & 15.420 & 0.009 & 67/91,Moravian\\ 
59621.989 & r & 14.907 & 0.008 & 67/91,Moravian\\ 
59621.992 & i & 14.916 & 0.010 & 67/91,Moravian\\ 
59621.994 & u & 16.657 & 0.034 & 67/91,Moravian\\ 
59622.440 & r & 14.926 & 0.034 & ZTF\\ 
59622.993 & g & 15.436 & 0.020 & 67/91,Moravian\\ 
59622.996 & r & 14.895 & 0.013 & 67/91,Moravian\\ 
59622.998 & i & 14.902 & 0.012 & 67/91,Moravian\\ 
59623.001 & u & 16.554 & 0.038 & 67/91,Moravian\\ 
59624.127 & g & 15.462 & 0.010 & 67/91,Moravian\\ 
59624.130 & r & 14.920 & 0.009 & 67/91,Moravian\\ 
59624.133 & i & 14.917 & 0.010 & 67/91,Moravian\\ 
59624.136 & u & 16.632 & 0.038 & 67/91,Moravian\\ 
59624.506 & r & 14.843 & 0.033 & ZTF\\ 
59624.506 & g & 15.448 & 0.028 & ZTF\\ 
59625.045 & z & 14.921 & 0.022 & LT,IO:O\\ 
59627.084 & z & 14.813 & 0.012 & LT,IO:O\\ 
59627.087 & u & 16.677 & 0.015 & LT,IO:O\\ 
59627.088 & g & 15.549 & 0.014 & LT,IO:O\\ 
59627.089 & r & 14.901 & 0.013 & LT,IO:O\\ 
59627.090 & i & 14.963 & 0.015 & LT,IO:O\\ 
59627.441 & g & 15.527 & 0.031 & ZTF\\ 
59628.097 & g & 15.478 & 0.016 & 67/91,Moravian\\ 
59628.100 & r & 14.955 & 0.010 & 67/91,Moravian\\ 
59628.103 & i & 14.933 & 0.010 & 67/91,Moravian\\ 
59628.106 & u & 16.856 & 0.053 & 67/91,Moravian\\ 
59630.334 & r & 14.897 & 0.034 & ZTF\\ 
59634.064 & g & 15.603 & 0.013 & 67/91,Moravian\\ 
59634.067 & r & 15.011 & 0.012 & 67/91,Moravian\\ 
59634.069 & i & 15.049 & 0.013 & 67/91,Moravian\\ 
59634.072 & u & 16.915 & 0.062 & 67/91,Moravian\\ 
59634.988 & g & 15.580 & 0.010 & 67/91,Moravian\\ 
59634.991 & r & 15.021 & 0.012 & 67/91,Moravian\\ 
59634.993 & i & 15.028 & 0.009 & 67/91,Moravian\\ 
59636.101 & g & 15.665 & 0.037 & 67/91,Moravian\\ 
59636.105 & r & 15.006 & 0.012 & 67/91,Moravian\\ 
59636.952 & g & 15.609 & 0.009 & 67/91,Moravian\\ 
59636.955 & r & 15.014 & 0.008 & 67/91,Moravian\\ 
59636.958 & i & 15.045 & 0.009 & 67/91,Moravian\\ 
59636.961 & u & 16.958 & 0.051 & 67/91,Moravian\\ 
59637.319 & r & 14.957 & 0.029 & ZTF\\ 
59637.959 & g & 15.614 & 0.012 & 67/91,Moravian\\ 
59637.961 & r & 15.036 & 0.011 & 67/91,Moravian\\ 
59637.964 & i & 15.038 & 0.012 & 67/91,Moravian\\ 
59637.966 & u & 17.007 & 0.062 & 67/91,Moravian\\ 
59638.127 & J & 14.035 & 0.022 & ESO-NTT,SOFI\\ 
59638.132 & H & 13.660 & 0.014 & ESO-NTT,SOFI\\ 
59638.137 & K & 13.401 & 0.016 & ESO-NTT,SOFI\\ 
59639.085 & g & 15.609 & 0.010 & 67/91,Moravian\\ 
59639.088 & r & 15.041 & 0.007 & 67/91,Moravian\\ 
59639.091 & i & 15.062 & 0.009 & 67/91,Moravian\\ 
59639.094 & u & 16.838 & 0.033 & 67/91,Moravian\\ 
59639.338 & g & 15.614 & 0.037 & ZTF\\ 
59640.145 & B & 15.882 & 0.014 & LT,IO:O\\ 
59640.145 & V & 15.330 & 0.009 & LT,IO:O\\ 
59640.146 & z & 14.888 & 0.006 & LT,IO:O\\ 
59640.190 & u & 16.994 & 0.014 & LT,IO:O\\ 
59640.192 & g & 15.601 & 0.013 & LT,IO:O\\ 
59640.192 & r & 15.015 & 0.005 & LT,IO:O\\ 
59640.193 & i & 15.055 & 0.005 & LT,IO:O\\ 
59641.113 & J & 14.181 & 0.013 & GTC,EMIR\\ 
59643.060 & u & 17.054 & 0.013 & LT,IO:O\\ 
59643.062 & g & 15.563 & 0.009 & LT,IO:O\\ 
59643.063 & r & 15.055 & 0.035 & LT,IO:O\\ 
59643.063 & i & 15.120 & 0.018 & LT,IO:O\\ 
59643.071 & B & 15.914 & 0.010 & LT,IO:O\\ 
59643.072 & V & 15.373 & 0.008 & LT,IO:O\\ 
59643.073 & z & 14.967 & 0.037 & LT,IO:O\\ 
59644.949 & g & 15.717 & 0.015 & 67/91,Moravian\\ 
59644.952 & r & 15.069 & 0.010 & 67/91,Moravian\\ 
59644.955 & i & 15.135 & 0.011 & 67/91,Moravian\\ 
59644.958 & u & 17.052 & 0.041 & 67/91,Moravian\\ 
59646.931 & g & 15.720 & 0.009 & 67/91,Moravian\\ 
59646.933 & r & 15.105 & 0.010 & 67/91,Moravian\\ 
59646.936 & i & 15.150 & 0.009 & 67/91,Moravian\\ 
59646.938 & u & 17.166 & 0.046 & 67/91,Moravian\\ 
59646.995 & u & 17.204 & 0.019 & LT,IO:O\\ 
59646.996 & g & 15.685 & 0.014 & LT,IO:O\\ 
59646.997 & r & 15.081 & 0.006 & LT,IO:O\\ 
59646.998 & i & 15.142 & 0.007 & LT,IO:O\\ 
59646.999 & B & 15.956 & 0.065 & LT,IO:O\\ 
59647.000 & V & 15.406 & 0.011 & LT,IO:O\\ 
59647.001 & z & 15.015 & 0.008 & LT,IO:O\\ 
59647.984 & g & 15.730 & 0.015 & 67/91,Moravian\\ 
59647.987 & r & 15.109 & 0.014 & 67/91,Moravian\\ 
59647.989 & i & 15.177 & 0.019 & 67/91,Moravian\\ 
59647.992 & u & 17.141 & 0.038 & 67/91,Moravian\\ 
59648.935 & g & 15.748 & 0.013 & 67/91,Moravian\\ 
59648.938 & r & 15.080 & 0.009 & 67/91,Moravian\\ 
59648.940 & i & 15.161 & 0.010 & 67/91,Moravian\\ 
59648.944 & u & 17.227 & 0.057 & 67/91,Moravian\\ 
59648.977 & B & 15.985 & 0.020 & LT,IO:O\\ 
59648.978 & V & 15.436 & 0.016 & LT,IO:O\\ 
59648.979 & z & 15.007 & 0.026 & LT,IO:O\\ 
59650.910 & g & 15.789 & 0.016 & 67/91,Moravian\\ 
59650.913 & r & 15.161 & 0.018 & 67/91,Moravian\\ 
59650.915 & i & 15.207 & 0.018 & 67/91,Moravian\\ 
59650.918 & u & 17.138 & 0.036 & 67/91,Moravian\\ 
59651.920 & g & 15.770 & 0.014 & 67/91,Moravian\\ 
59651.923 & r & 15.110 & 0.012 & 67/91,Moravian\\ 
59651.925 & i & 15.201 & 0.012 & 67/91,Moravian\\
59651.928 & u & 17.123 & 0.054 & 67/91,Moravian\\ 
59653.037 & g & 15.788 & 0.020 & 67/91,Moravian\\ 
59653.040 & r & 15.241 & 0.070 & 67/91,Moravian\\
59656.891 & g & 15.944 & 0.060 & 67/91,Moravian\\ 
59656.894 & r & 15.158 & 0.046 & 67/91,Moravian\\ 
59656.897 & i & 15.198 & 0.046 & 67/91,Moravian\\ 
59657.888 & g & 15.869 & 0.034 & 67/91,Moravian\\ 
59657.891 & r & 15.172 & 0.016 & 67/91,Moravian\\ 
59657.894 & i & 15.230 & 0.024 & 67/91,Moravian\\ 
59657.897 & u & 17.217 & 0.083 & 67/91,Moravian\\ 
59659.880 & g & 15.870 & 0.016 & 67/91,Moravian\\ 
59659.883 & r & 15.188 & 0.014 & 67/91,Moravian\\ 
59659.886 & i & 15.281 & 0.013 & 67/91,Moravian\\ 
59659.889 & u & 17.394 & 0.045 & 67/91,Moravian\\ 
59660.875 & g & 15.858 & 0.011 & 67/91,Moravian\\ 
59660.878 & r & 15.211 & 0.010 & 67/91,Moravian\\ 
59660.881 & i & 15.282 & 0.019 & 67/91,Moravian\\ 
59660.884 & u & 17.387 & 0.050 & 67/91,Moravian\\ 
59661.875 & g & 15.928 & 0.016 & 67/91,Moravian\\ 
59661.878 & r & 15.201 & 0.017 & 67/91,Moravian\\ 
59661.881 & i & 15.310 & 0.016 & 67/91,Moravian\\ 
59661.884 & u & 17.402 & 0.048 & 67/91,Moravian\\ 
59662.885 & g & 15.906 & 0.018 & 67/91,Moravian\\ 
59662.888 & r & 15.233 & 0.027 & 67/91,Moravian\\ 
59662.891 & i & 15.323 & 0.028 & 67/91,Moravian\\ 
59662.894 & u & 17.449 & 0.052 & 67/91,Moravian\\ 
59663.100 & z & 15.256 & 0.020 & LT,IO:O\\ 
59663.887 & g & 15.910 & 0.014 & 67/91,Moravian\\ 
59663.890 & r & 15.226 & 0.018 & 67/91,Moravian\\ 
59663.893 & i & 15.304 & 0.018 & 67/91,Moravian\\ 
59663.895 & u & 17.615 & 0.074 & 67/91,Moravian\\ 
59664.865 & g & 15.950 & 0.018 & 67/91,Moravian\\ 
59664.868 & r & 15.238 & 0.017 & 67/91,Moravian\\ 
59664.871 & i & 15.348 & 0.016 & 67/91,Moravian\\ 
59664.873 & u & 17.345 & 0.049 & 67/91,Moravian\\ 
59665.865 & g & 15.930 & 0.019 & 67/91,Moravian\\ 
59665.868 & r & 15.240 & 0.016 & 67/91,Moravian\\ 
59665.871 & i & 15.333 & 0.014 & 67/91,Moravian\\ 
59665.874 & u & 17.513 & 0.060 & 67/91,Moravian\\ 
59669.932 & z & 15.207 & 0.009 & LT,IO:O\\ 
59670.924 & u & 17.601 & 0.023 & LT,IO:O\\ 
59670.926 & g & 15.938 & 0.017 & LT,IO:O\\ 
59670.927 & r & 15.281 & 0.037 & LT,IO:O\\ 
59670.927 & i & 15.366 & 0.019 & LT,IO:O\\ 
59673.855 & g & 16.030 & 0.017 & 67/91,Moravian\\ 
59673.860 & r & 15.279 & 0.021 & 67/91,Moravian\\ 
59673.861 & i & 15.410 & 0.011 & 67/91,Moravian\\ 
59673.864 & u & 17.574 & 0.046 & 67/91,Moravian\\ 
59676.832 & g & 16.095 & 0.035 & 67/91,Moravian\\ 
59676.836 & r & 15.310 & 0.016 & 67/91,Moravian\\ 
59676.839 & i & 15.411 & 0.016 & 67/91,Moravian\\ 
59676.842 & u & 17.810 & 0.069 & 67/91,Moravian\\ 
59677.908 & i & 15.487 & 0.007 & LT,IO:O\\ 
59677.908 & z & 15.281 & 0.012 & LT,IO:O\\ 
59677.964 & g & 16.066 & 0.016 & 67/91,Moravian\\ 
59677.967 & r & 15.325 & 0.012 & 67/91,Moravian\\ 
59677.970 & i & 15.447 & 0.012 & 67/91,Moravian\\ 
59677.973 & u & 17.845 & 0.079 & 67/91,Moravian\\ 
59678.897 & g & 16.037 & 0.031 & 67/91,Moravian\\ 
59678.900 & r & 15.293 & 0.017 & 67/91,Moravian\\ 
59678.902 & i & 15.401 & 0.018 & 67/91,Moravian\\ 
59678.905 & u & 17.588 & 0.098 & 67/91,Moravian\\ 
59679.828 & g & 16.091 & 0.021 & 67/91,Moravian\\ 
59679.831 & r & 15.310 & 0.011 & 67/91,Moravian\\ 
59679.834 & i & 15.442 & 0.015 & 67/91,Moravian\\ 
59679.836 & u & 17.657 & 0.070 & 67/91,Moravian\\ 
59680.839 & g & 16.082 & 0.030 & 67/91,Moravian\\ 
59680.842 & r & 15.331 & 0.027 & 67/91,Moravian\\ 
59680.845 & i & 15.511 & 0.023 & 67/91,Moravian\\ 
59680.848 & u & 17.724 & 0.090 & 67/91,Moravian\\ 
59681.876 & u & 17.703 & 0.032 & LT,IO:O\\ 
59681.878 & i & 15.506 & 0.005 & LT,IO:O\\ 
59681.879 & z & 15.294 & 0.011 & LT,IO:O\\ 
59682.859 & g & 16.067 & 0.027 & 67/91,Moravian\\ 
59682.863 & r & 15.330 & 0.021 & 67/91,Moravian\\ 
59682.866 & i & 15.481 & 0.024 & 67/91,Moravian\\ 
59683.824 & g & 16.120 & 0.020 & 67/91,Moravian\\ 
59683.827 & r & 15.384 & 0.017 & 67/91,Moravian\\ 
59683.830 & i & 15.520 & 0.023 & 67/91,Moravian\\ 
59684.813 & g & 16.029 & 0.058 & 67/91,Moravian\\ 
59684.816 & r & 15.398 & 0.038 & 67/91,Moravian\\ 
59684.819 & i & 15.521 & 0.035 & 67/91,Moravian\\ 
59686.807 & g & 16.097 & 0.020 & 67/91,Moravian\\ 
59686.810 & r & 15.355 & 0.012 & 67/91,Moravian\\ 
59686.814 & i & 15.552 & 0.014 & 67/91,Moravian\\ 
59687.804 & g & 16.154 & 0.022 & 67/91,Moravian\\ 
59687.807 & r & 15.343 & 0.014 & 67/91,Moravian\\ 
59687.811 & i & 15.558 & 0.014 & 67/91,Moravian\\ 
59688.805 & g & 16.085 & 0.045 & 67/91,Moravian\\ 
59688.809 & r & 15.375 & 0.027 & 67/91,Moravian\\ 
59688.812 & i & 15.572 & 0.039 & 67/91,Moravian\\ 
59689.812 & g & 16.140 & 0.019 & 67/91,Moravian\\ 
59689.815 & r & 15.364 & 0.027 & 67/91,Moravian\\ 
59689.817 & i & 15.558 & 0.042 & 67/91,Moravian\\ 
59689.912 & u & 17.834 & 0.037 & LT,IO:O\\ 
59689.916 & g & 16.108 & 0.007 & LT,IO:O\\ 
59689.917 & z & 15.365 & 0.007 & LT,IO:O\\ 
59691.092 & J & 14.454 & 0.025 & ESO-NTT,SOFI\\ 
59691.093 & H & 14.041 & 0.023 & ESO-NTT,SOFI\\ 
59691.095 & K & 13.775 & 0.021 & ESO-NTT,SOFI\\ 
59696.815 & g & 16.299 & 0.018 & 67/91,Moravian\\ 
59696.847 & r & 15.504 & 0.011 & 67/91,Moravian\\ 
59696.850 & i & 15.707 & 0.016 & 67/91,Moravian\\ 
59697.906 & u & 17.763 & 0.036 & LT,IO:O\\ 
59697.909 & g & 16.219 & 0.020 & LT,IO:O\\ 
59697.910 & z & 15.445 & 0.038 & LT,IO:O\\ 
59700.887 & u & 17.779 & 0.035 & LT,IO:O\\ 
59700.891 & g & 16.158 & 0.011 & LT,IO:O\\ 
59700.892 & z & 15.517 & 0.024 & LT,IO:O\\ 
59701.820 & g & 16.321 & 0.016 & 67/91,Moravian\\ 
59701.824 & r & 15.475 & 0.020 & 67/91,Moravian\\ 
59701.827 & i & 15.766 & 0.031 & 67/91,Moravian\\ 
59702.900 & g & 16.324 & 0.061 & 67/91,Moravian\\ 
59702.904 & r & 15.552 & 0.029 & 67/91,Moravian\\ 
59702.907 & i & 15.658 & 0.030 & 67/91,Moravian\\ 
59708.828 & g & 16.413 & 0.053 & 67/91,Moravian\\ 
59708.831 & r & 15.518 & 0.032 & 67/91,Moravian\\ 
59709.829 & g & 16.343 & 0.030 & 67/91,Moravian\\ 
59709.832 & r & 15.511 & 0.020 & 67/91,Moravian\\ 
59709.835 & i & 15.738 & 0.028 & 67/91,Moravian\\ 
59710.830 & g & 16.344 & 0.068 & 67/91,Moravian\\ 
59710.833 & r & 15.554 & 0.027 & 67/91,Moravian\\ 
59710.836 & i & 15.755 & 0.032 & 67/91,Moravian\\ 
59714.835 & g & 16.404 & 0.062 & 67/91,Moravian\\ 
59714.838 & r & 15.578 & 0.039 & 67/91,Moravian\\ 
59714.870 & u & 18.004 & 0.045 & LT,IO:O\\ 
59714.873 & g & 16.322 & 0.013 & LT,IO:O\\ 
59714.874 & z & 15.522 & 0.008 & LT,IO:O\\ 
59718.839 & g & 16.410 & 0.019 & 67/91,Moravian\\ 
59718.842 & r & 15.569 & 0.016 & 67/91,Moravian\\ 
59718.845 & i & 15.780 & 0.018 & 67/91,Moravian\\ 
59719.840 & g & 16.409 & 0.023 & 67/91,Moravian\\ 
59719.843 & r & 15.553 & 0.018 & 67/91,Moravian\\ 
59719.846 & i & 15.849 & 0.017 & 67/91,Moravian\\ 
59720.841 & g & 16.421 & 0.019 & 67/91,Moravian\\ 
59720.844 & r & 15.550 & 0.014 & 67/91,Moravian\\ 
59720.847 & i & 15.885 & 0.018 & 67/91,Moravian\\ 
59726.847 & g & 16.455 & 0.027 & 67/91,Moravian\\ 
59726.850 & r & 15.561 & 0.020 & 67/91,Moravian\\ 
59726.853 & i & 15.903 & 0.019 & 67/91,Moravian\\ 
59729.864 & g & 16.453 & 0.042 & 67/91,Moravian\\ 
59729.868 & r & 15.668 & 0.034 & 67/91,Moravian\\ 
59730.851 & g & 16.604 & 0.025 & 67/91,Moravian\\ 
59730.853 & r & 15.616 & 0.017 & 67/91,Moravian\\ 
59730.856 & i & 15.953 & 0.023 & 67/91,Moravian\\ 
59732.916 & u & 18.167 & 0.048 & LT,IO:O\\ 
59732.921 & g & 16.683 & 0.012 & LT,IO:O\\ 
59732.921 & z & 15.555 & 0.045 & LT,IO:O\\ 
59734.855 & g & 16.516 & 0.035 & 67/91,Moravian\\ 
59734.857 & r & 15.628 & 0.012 & 67/91,Moravian\\ 
59734.860 & i & 15.985 & 0.030 & 67/91,Moravian\\ 
59736.855 & g & 16.577 & 0.028 & 67/91,Moravian\\ 
59736.858 & r & 15.613 & 0.018 & 67/91,Moravian\\ 
59736.861 & i & 15.961 & 0.020 & 67/91,Moravian\\ 
59740.858 & g & 16.599 & 0.055 & 67/91,Moravian\\ 
59747.940 & r & 15.688 & 0.015 & NOT,ALFOSC-FASU\\
59747.941 & i & 16.153 & 0.028 & NOT,ALFOSC-FASU\\
59747.942 & g & 16.647 & 0.028 & NOT,ALFOSC-FASU\\
59919.147 & g & 18.069 & 0.042 & 67/91,Moravian\\ 
59919.155 & r & 17.040 & 0.022 & 67/91,Moravian\\ 
59928.277 & u & >18.461 & $\cdots$ & LT,IO:O\\ 
59928.282 & z & 17.580 & 0.016 & LT,IO:O\\ 
59935.180 & g & 18.202 & 0.093 & 67/91,Moravian\\ 
59936.143 & g & 18.382 & 0.026 & 67/91,Moravian\\ 
59936.152 & r & 17.236 & 0.012 & 67/91,Moravian\\ 
59936.160 & i & 18.348 & 0.072 & 67/91,Moravian\\ 
59937.161 & r & 17.247 & 0.015 & 67/91,Moravian\\ 
59937.170 & g & 18.388 & 0.028 & 67/91,Moravian\\ 
59938.120 & i & 18.231 & 0.045 & 67/91,Moravian\\ 
59938.128 & r & 17.200 & 0.024 & 67/91,Moravian\\ 
59938.137 & g & 18.444 & 0.040 & 67/91,Moravian\\ 
59944.128 & i & 18.308 & 0.174 & 67/91,Moravian\\ 
59944.206 & r & 17.331 & 0.043 & 67/91,Moravian\\ 
59944.215 & g & 18.508 & 0.111 & 67/91,Moravian\\ 
59948.090 & i & 18.391 & 0.062 & 67/91,Moravian\\ 
59948.098 & r & 17.403 & 0.026 & 67/91,Moravian\\ 
59948.106 & g & 18.378 & 0.047 & 67/91,Moravian\\ 
59951.101 & i & 18.359 & 0.060 & 67/91,Moravian\\ 
59951.109 & r & 17.327 & 0.032 & 67/91,Moravian\\ 
59951.117 & g & 18.419 & 0.055 & 67/91,Moravian\\ 
59955.071 & i & 18.510 & 0.063 & 67/91,Moravian\\ 
59955.079 & r & 17.378 & 0.022 & 67/91,Moravian\\ 
59955.088 & g & 18.593 & 0.057 & 67/91,Moravian\\ 
59963.111 & i & 18.728 & 0.088 & 67/91,Moravian\\ 
59963.120 & r & 17.490 & 0.030 & 67/91,Moravian\\ 
59963.128 & g & 18.521 & 0.045 & 67/91,Moravian\\ 
59974.020 & i & 18.750 & 0.114 & 67/91,Moravian\\ 
59974.028 & r & 17.688 & 0.040 & 67/91,Moravian\\ 
59974.037 & g & 18.844 & 0.078 & 67/91,Moravian\\ 
59977.015 & i & 18.703 & 0.096 & 67/91,Moravian\\
59977.024 & r & 17.705 & 0.031 & 67/91,Moravian\\ 
59977.033 & g & 18.812 & 0.069 & 67/91,Moravian\\ 
59982.153 & J & 16.569 & 0.023 & ESO-NTT,SOFI\\ 
59982.167 & H & 16.117 & 0.016 & ESO-NTT,SOFI\\ 
59982.185 & K & 14.912 & 0.023 & ESO-NTT,SOFI\\ 
59984.988 & i & 18.707 & 0.128 & 67/91,Moravian\\ 
59984.997 & r & 17.704 & 0.049 & 67/91,Moravian\\ 
59985.005 & g & 18.674 & 0.094 & 67/91,Moravian\\ 
59988.030 & i & 18.823 & 0.068 & 67/91,Moravian\\ 
59988.039 & r & 17.736 & 0.049 & 67/91,Moravian\\ 
59988.047 & g & 18.818 & 0.045 & 67/91,Moravian\\ 
59993.013 & i & 18.942 & 0.116 & 67/91,Moravian\\ 
59993.022 & r & 17.807 & 0.041 & 67/91,Moravian\\ 
59993.030 & g & 18.959 & 0.061 & 67/91,Moravian\\ 
60000.006 & i & >18.9 & $\cdots$ & 67/91,Moravian\\ 
60000.013 & r & 17.957 & 0.028 & 67/91,Moravian\\ 
60000.022 & g & 19.107 & 0.068 & 67/91,Moravian\\ 
60005.982 & i & 18.960 & 0.083 & 67/91,Moravian\\ 
60005.991 & r & 17.944 & 0.038 & 67/91,Moravian\\ 
60005.999 & g & 19.058 & 0.044 & 67/91,Moravian\\ 
60015.923 & i & 19.118 & 0.163 & 67/91,Moravian\\ 
60015.931 & r & 18.037 & 0.120 & 67/91,Moravian\\ 
60015.940 & g & >18.8 & $\cdots$ & 67/91,Moravian\\ 
60018.901 & i & 19.027 & 0.076 & 67/91,Moravian\\ 
60018.914 & r & 18.088 & 0.056 & 67/91,Moravian\\ 
60019.896 & i & 19.140 & 0.087 & 67/91,Moravian\\ 
60019.908 & r & 17.986 & 0.024 & 67/91,Moravian\\ 
60020.896 & i & >19.1 & $\cdots$ & 67/91,Moravian\\ 
60020.908 & r & >18.2 & $\cdots$ & 67/91,Moravian\\ 
60023.898 & r & 18.900 & 0.101 & 67/91,Moravian\\ 
60025.016 & i & >18.9 & $\cdots$ & 67/91,Moravian\\ 
60025.877 & i & 19.560 & 0.050 & 67/91,Moravian\\ 
60025.888 & r & 17.980 & 0.019 & 67/91,Moravian\\ 
60025.900 & g & 18.999 & 0.030 & 67/91,Moravian\\ 
60031.861 & i & 19.413 & 0.072 & 67/91,Moravian\\ 
60031.873 & r & 18.187 & 0.021 & 67/91,Moravian\\ 
60031.885 & g & 19.257 & 0.047 & 67/91,Moravian\\ 
60055.915 & i & 19.151 & 0.109 & 67/91,Moravian\\ 
60055.922 & r & 18.380 & 0.040 & 67/91,Moravian\\ 
60055.936 & g & 19.707 & 0.057 & 67/91,Moravian\\ 
60061.833 & i & 19.721 & 0.108 & 67/91,Moravian\\ 
60061.845 & r & 18.463 & 0.032 & 67/91,Moravian\\ 
60061.859 & g & 19.694 & 0.091 & 67/91,Moravian\\ 
60061.937 & g & 19.965 & 0.044 & LT,IO:O\\ 
60061.940 & r & 18.147 & 0.028 & LT,IO:O\\ 
60061.941 & i & 19.402 & 0.049 & LT,IO:O\\ 
60061.943 & z & 18.974 & 0.032 & LT,IO:O\\ 
\hline
\end{longtable}

==> phot_2022qml.txt <==
\begin{longtable}{ccccc}
        \caption{\label{tab:phot_qml} Photometry of SN~2022qml.}\\
    \hline\hline
    MJD & Band & mag & err & Instrument\\
    \hline
59786.489	&  	cyan 	&  	>19.7	 &  	$\cdots$	&	ATLAS\\ 
59786.496	&  	orange	&  	>19.5	 &  	$\cdots$	&	ATLAS\\ 
59787.335	&  	orange	&  	>19.2	 &  	$\cdots$	&	ATLAS\\ 
59788.489	&  	cyan 	&  	>19.7	 &  	$\cdots$	&	ATLAS\\ 
59788.933	&  	cyan 	&  	>19.6	 &  	$\cdots$	&	ATLAS\\ 
59789.460	&  	cyan 	&  	>19.8	 &  	$\cdots$	&	ATLAS\\ 
59790.487	&  	cyan 	&  	>19.7	 &  	$\cdots$	&	ATLAS\\ 
59791.301	&  	cyan 	&  	>19.6	 &  	$\cdots$	&	ATLAS\\ 
59792.431	&  	orange	&  	>19.3	 &  	$\cdots$	&	ATLAS\\ 
59792.454	&  	cyan 	&  	>19.6	 &  	$\cdots$	&	ATLAS\\ 
59793.568	&  	cyan 	&  	18.067	 &  	0.027	&	ATLAS\\ 
59794.577	&  	orange	&  	17.962	 &  	0.068	&	ATLAS\\ 
59797.603	&  	cyan 	&  	17.722	 &  	0.044	&	ATLAS\\ 
59799.214	&  	orange	&  	17.815	 &  	0.036	&	ATLAS\\ 
59800.440	&  	orange	&  	17.713	 &  	0.070	&	ATLAS\\ 
59800.583	&  	orange	&  	17.671	 &  	0.035	&	ATLAS\\ 
59800.875	&  	orange	&  	17.607	 &  	0.024	&	ATLAS\\ 
59801.447	&  	orange	&  	17.593	 &  	0.041	&	ATLAS\\ 
59802.533	&  	orange	&  	17.556	 &  	0.167	&	ATLAS\\ 
59803.167	&  	orange	&  	>16.4	 &  	$\cdots$	&	ATLAS\\ 
59805.583	&  	orange	&  	17.549	 &  	0.061	&	ATLAS\\ 
59806.473	&  	orange	&  	17.584	 &  	0.084	&	ATLAS\\ 
59807.350	&  	orange	&  	17.510	 &  	0.041	&	ATLAS\\ 
59808.442	&  	orange	&  	17.502	 &  	0.056	&	ATLAS\\ 
59809.414	&  	orange	&  	17.487	 &  	0.039	&	ATLAS\\ 
59810.486	&  	orange	&  	17.470	 &  	0.051	&	ATLAS\\ 
59811.211	&  	cyan 	&  	17.426	 &  	0.033	&	ATLAS\\ 
59811.475	&  	orange	&  	17.483	 &  	0.032	&	ATLAS\\ 
59812.395	&  	cyan 	&  	17.418	 &  	0.011	&	ATLAS\\ 
59812.471	&  	orange	&  	17.457	 &  	0.034	&	ATLAS\\ 
59812.989	&  	orange	&  	17.418	 &  	0.015	&	ATLAS\\ 
59813.456	&  	cyan 	&  	17.458	 &  	0.042	&	ATLAS\\ 
59815.183	&  	cyan 	&  	17.433	 &  	0.010	&	ATLAS\\ 
59815.472	&  	orange	&  	17.480	 &  	0.059	&	ATLAS\\ 
59816.467	&  	orange	&  	17.478	 &  	0.035	&	ATLAS\\ 
59817.445	&  	cyan 	&  	17.405	 &  	0.023	&	ATLAS\\ 
59818.481	&  	orange	&  	17.489	 &  	0.060	&	ATLAS\\ 
59819.174	&  	cyan 	&  	17.401	 &  	0.013	&	ATLAS\\ 
59819.456	&  	orange	&  	17.453	 &  	0.035	&	ATLAS\\ 
59820.434	&  	orange	&  	17.462	 &  	0.022	&	ATLAS\\ 
59820.487	&  	cyan 	&  	17.402	 &  	0.027	&	ATLAS\\ 
59821.455	&  	cyan 	&  	17.404	 &  	0.022	&	ATLAS\\ 
59827.049	&  	g    	&  	17.347	 &  	0.035	&	67/91,Moravian\\ 
59827.054	&  	r    	&  	17.568	 &  	0.085	&	67/91,Moravian\\ 
59827.087	&  	i    	&  	17.484	 &  	0.046	&	67/91,Moravian\\ 
59828.029	&  	g    	&  	17.383	 &  	0.029	&	67/91,Moravian\\ 
59828.033	&  	r    	&  	17.459	 &  	0.040	&	67/91,Moravian\\ 
59828.038	&  	i    	&  	17.553	 &  	0.035	&	67/91,Moravian\\ 
59828.043	&  	u    	&  	17.974	 &  	0.040	&	67/91,Moravian\\ 
59828.993	&  	g    	&  	17.354	 &  	0.022	&	67/91,Moravian\\ 
59828.998	&  	r    	&  	17.420	 &  	0.033	&	67/91,Moravian\\ 
59829.005	&  	u    	&  	18.003	 &  	0.068	&	67/91,Moravian\\ 
59838.016	&  	g    	&  	17.419	 &  	0.023	&	67/91,Moravian\\ 
59838.021	&  	r    	&  	17.514	 &  	0.027	&	67/91,Moravian\\ 
59838.025	&  	i    	&  	17.527	 &  	0.030	&	67/91,Moravian\\ 
59838.030	&  	u    	&  	18.092	 &  	0.034	&	67/91,Moravian\\ 
59844.028	&  	g    	&  	17.402	 &  	0.017	&	67/91,Moravian\\ 
59844.033	&  	r    	&  	17.476	 &  	0.024	&	67/91,Moravian\\ 
59844.038	&  	i    	&  	17.603	 &  	0.039	&	67/91,Moravian\\ 
59844.042	&  	u    	&  	18.096	 &  	0.027	&	67/91,Moravian\\ 
59853.829	&  	g    	&  	17.487	 &  	0.015	&	67/91,Moravian\\ 
59853.834	&  	r    	&  	17.617	 &  	0.019	&	67/91,Moravian\\ 
59853.839	&  	i    	&  	17.700	 &  	0.029	&	67/91,Moravian\\ 
59853.843	&  	u    	&  	18.240	 &  	0.030	&	67/91,Moravian\\ 
59858.843	&  	g    	&  	17.473	 &  	0.020	&	67/91,Moravian\\ 
59858.848	&  	r    	&  	17.701	 &  	0.035	&	67/91,Moravian\\ 
59858.853	&  	i    	&  	17.790	 &  	0.044	&	67/91,Moravian\\ 
59858.857	&  	u    	&  	18.226	 &  	0.036	&	67/91,Moravian\\ 
59861.831	&  	g    	&  	17.479	 &  	0.062	&	67/91,Moravian\\ 
59861.835	&  	r    	&  	17.611	 &  	0.064	&	67/91,Moravian\\ 
59863.751	&  	g    	&  	17.528	 &  	0.032	&	67/91,Moravian\\ 
59863.756	&  	r    	&  	17.712	 &  	0.043	&	67/91,Moravian\\ 
59863.761	&  	i    	&  	17.860	 &  	0.060	&	67/91,Moravian\\ 
59863.766	&  	u    	&  	18.318	 &  	0.041	&	67/91,Moravian\\ 
59868.858	&  	g    	&  	17.524	 &  	0.031	&	67/91,Moravian\\ 
59868.862	&  	r    	&  	17.807	 &  	0.038	&	67/91,Moravian\\ 
59868.867	&  	i    	&  	17.867	 &  	0.033	&	67/91,Moravian\\ 
59868.872	&  	u    	&  	18.428	 &  	0.037	&	67/91,Moravian\\ 
59877.722	&  	g    	&  	17.626	 &  	0.022	&	67/91,Moravian\\ 
59877.727	&  	r    	&  	17.877	 &  	0.029	&	67/91,Moravian\\ 
59877.732	&  	i    	&  	17.972	 &  	0.056	&	67/91,Moravian\\ 
59877.736	&  	u    	&  	18.471	 &  	0.029	&	67/91,Moravian\\ 
59879.804	&  	z    	&  	17.868	 &  	0.036	&	1.82m,AFOSC\\ 
59880.719	&  	g    	&  	17.679	 &  	0.021	&	67/91,Moravian\\ 
59880.724	&  	r    	&  	17.857	 &  	0.029	&	67/91,Moravian\\ 
59880.729	&  	i    	&  	18.087	 &  	0.055	&	67/91,Moravian\\ 
59880.734	&  	u    	&  	18.463	 &  	0.034	&	67/91,Moravian\\ 
59883.763	&  	g    	&  	17.667	 &  	0.031	&	67/91,Moravian\\ 
59883.768	&  	r    	&  	17.852	 &  	0.026	&	67/91,Moravian\\ 
59883.773	&  	i    	&  	18.031	 &  	0.032	&	67/91,Moravian\\ 
59883.777	&  	u    	&  	18.538	 &  	0.030	&	67/91,Moravian\\ 
59888.788	&  	g    	&  	17.688	 &  	0.040	&	67/91,Moravian\\ 
59888.793	&  	r    	&  	17.946	 &  	0.036	&	67/91,Moravian\\ 
59888.798	&  	i    	&  	18.136	 &  	0.045	&	67/91,Moravian\\ 
59888.802	&  	u    	&  	18.433	 &  	0.046	&	67/91,Moravian\\ 
59893.899	&  	g    	&  	17.731	 &  	0.019	&	67/91,Moravian\\ 
59893.904	&  	r    	&  	17.928	 &  	0.040	&	67/91,Moravian\\ 
59893.909	&  	i    	&  	18.102	 &  	0.044	&	67/91,Moravian\\ 
59893.914	&  	u    	&  	18.539	 &  	0.076	&	67/91,Moravian\\ 
59897.898	&  	g    	&  	17.767	 &  	0.023	&	67/91,Moravian\\ 
59897.902	&  	r    	&  	17.983	 &  	0.030	&	67/91,Moravian\\ 
59901.792	&  	g    	&  	17.753	 &  	0.023	&	67/91,Moravian\\ 
59901.796	&  	r    	&  	17.942	 &  	0.046	&	67/91,Moravian\\ 
59901.801	&  	i    	&  	18.093	 &  	0.046	&	67/91,Moravian\\ 
59901.806	&  	u    	&  	18.671	 &  	0.061	&	67/91,Moravian\\ 
59906.822	&  	g    	&  	17.829	 &  	0.017	&	67/91,Moravian\\ 
59906.826	&  	r    	&  	18.030	 &  	0.024	&	67/91,Moravian\\ 
59906.831	&  	i    	&  	18.178	 &  	0.056	&	67/91,Moravian\\ 
59906.836	&  	u    	&  	18.560	 &  	0.039	&	67/91,Moravian\\ 
59909.799	&  	g    	&  	17.824	 &  	0.016	&	67/91,Moravian\\ 
59909.805	&  	r    	&  	18.076	 &  	0.034	&	67/91,Moravian\\ 
59909.810	&  	i    	&  	18.239	 &  	0.040	&	67/91,Moravian\\ 
59909.816	&  	u    	&  	18.737	 &  	0.038	&	67/91,Moravian\\ 
59919.784	&  	g    	&  	17.911	 &  	0.030	&	67/91,Moravian\\ 
59919.790	&  	r    	&  	18.048	 &  	0.027	&	67/91,Moravian\\ 
59919.796	&  	i    	&  	18.310	 &  	0.045	&	67/91,Moravian\\ 
59919.802	&  	u    	&  	18.627	 &  	0.066	&	67/91,Moravian\\ 
59935.781	&  	g    	&  	18.005	 &  	0.019	&	67/91,Moravian\\ 
59935.786	&  	r    	&  	18.217	 &  	0.037	&	67/91,Moravian\\ 
59935.792	&  	i    	&  	18.456	 &  	0.067	&	67/91,Moravian\\ 
59935.798	&  	u    	&  	18.824	 &  	0.089	&	67/91,Moravian\\ 
59939.703	&  	g    	&  	18.064	 &  	0.039	&	67/91,Moravian\\ 
59939.707	&  	r    	&  	18.241	 &  	0.059	&	67/91,Moravian\\ 
59950.707	&  	g    	&  	18.129	 &  	0.047	&	67/91,Moravian\\ 
59950.713	&  	r    	&  	18.358	 &  	0.026	&	67/91,Moravian\\ 
59950.713	&  	r    	&  	18.313	 &  	0.053	&	67/91,Moravian\\ 
59950.719	&  	i    	&  	18.539	 &  	0.079	&	67/91,Moravian\\ 
59958.731	&  	g    	&  	18.125	 &  	0.028	&	67/91,Moravian\\ 
59958.737	&  	r    	&  	18.301	 &  	0.037	&	67/91,Moravian\\ 
59958.737	&  	r    	&  	18.371	 &  	0.030	&	67/91,Moravian\\ 
59958.743	&  	i    	&  	18.650	 &  	0.060	&	67/91,Moravian\\ 
59958.749	&  	u    	&  	18.922	 &  	0.055	&	67/91,Moravian\\ 
59964.752	&  	g    	&  	18.194	 &  	0.047	&	67/91,Moravian\\ 
59964.757	&  	r    	&  	18.204	 &  	0.063	&	67/91,Moravian\\ 
59964.757	&  	r    	&  	18.250	 &  	0.059	&	67/91,Moravian\\ 
59973.734	&  	r    	&  	>17.7	 &  	$\cdots$	&	67/91,Moravian\\ 
59973.734	&  	r    	&  	>17.9	 &  	$\cdots$	&	67/91,Moravian\\ 
59974.728	&  	r    	&  	18.427	 &  	0.052	&	1.82m,AFOSC\\ 
59975.739	&  	r    	&  	18.289	 &  	0.044	&	67/91,Moravian\\ 
59975.739	&  	r    	&  	18.281	 &  	0.050	&	67/91,Moravian\\ 
59976.729	&  	r    	&  	18.369	 &  	0.052	&	67/91,Moravian\\ 
59976.729	&  	r    	&  	18.427	 &  	0.050	&	67/91,Moravian\\ 
59976.738	&  	i    	&  	18.562	 &  	0.074	&	67/91,Moravian\\ 
\hline
\end{longtable}

==> phot_2022wed.txt <==
\begin{longtable}{ccccc}
    \caption{\label{tab:phot_wed} Photometry of SN~2022wed.}\\
    \hline\hline
    MJD & Band & mag & err & Instrument\\\hline
59816.506	&  	r    	&  	>19.7	 &  	$\cdots$	&	ZTF\\ 
59816.508	&  	r    	&  	>19.6	 &  	$\cdots$	&	ZTF\\ 
59816.511	&  	r    	&  	>19.3	 &  	$\cdots$	&	ZTF\\ 
59816.513	&  	r    	&  	>19.1	 &  	$\cdots$	&	ZTF\\ 
59817.504	&  	r    	&  	>19.8	 &  	$\cdots$	&	ZTF\\ 
59817.507	&  	r    	&  	>19.7	 &  	$\cdots$	&	ZTF\\ 
59817.509	&  	r    	&  	>19.5	 &  	$\cdots$	&	ZTF\\ 
59817.512	&  	r    	&  	>19.3	 &  	$\cdots$	&	ZTF\\ 
59817.514	&  	r    	&  	>19.1	 &  	$\cdots$	&	ZTF\\ 
59822.495	&  	r    	&  	>20.0	 &  	$\cdots$	&	ZTF\\ 
59822.498	&  	r    	&  	>20.0	 &  	$\cdots$	&	ZTF\\ 
59822.500	&  	r    	&  	>20.0	 &  	$\cdots$	&	ZTF\\ 
59822.503	&  	r    	&  	>19.8	 &  	$\cdots$	&	ZTF\\ 
59822.505	&  	r    	&  	>20.0	 &  	$\cdots$	&	ZTF\\ 
59824.495	&  	r    	&  	>20.0	 &  	$\cdots$	&	ZTF\\ 
59824.498	&  	r    	&  	>20.0	 &  	$\cdots$	&	ZTF\\ 
59824.501	&  	r    	&  	>20.1	 &  	$\cdots$	&	ZTF\\ 
59824.503	&  	r    	&  	>20.1	 &  	$\cdots$	&	ZTF\\ 
59824.506	&  	r    	&  	>19.8	 &  	$\cdots$	&	ZTF\\ 
59839.472	&  	g    	&  	>19.8	 &  	$\cdots$	&	ZTF\\ 
59839.484	&  	g    	&  	>19.9	 &  	$\cdots$	&	ZTF\\ 
59843.454	&  	r    	&  	20.463	 &  	0.307	&	ZTF\\ 
59843.465	&  	g    	&  	20.367	 &  	0.284	&	ZTF\\ 
59846.468	&  	r    	&  	20.387	 &  	0.268	&	ZTF\\ 
59846.496	&  	g    	&  	20.026	 &  	0.174	&	ZTF\\ 
59848.454	&  	g    	&  	19.892	 &  	0.183	&	ZTF\\ 
59848.497	&  	r    	&  	>20.3	 &  	$\cdots$	&	ZTF\\ 
59850.476	&  	g    	&  	19.700	 &  	0.128	&	ZTF\\ 
59850.506	&  	r    	&  	>20.5	 &  	$\cdots$	&	ZTF\\ 
59853.445	&  	r    	&  	>20.6	 &  	$\cdots$	&	ZTF\\ 
59853.506	&  	g    	&  	19.630	 &  	0.160	&	ZTF\\ 
59856.454	&  	g    	&  	19.649	 &  	0.153	&	ZTF\\ 
59856.482	&  	r    	&  	19.614	 &  	0.146	&	ZTF\\ 
59858.466	&  	g    	&  	19.660	 &  	0.154	&	ZTF\\ 
59858.487	&  	r    	&  	19.540	 &  	0.118	&	ZTF\\ 
59860.444	&  	r    	&  	19.576	 &  	0.189	&	ZTF\\ 
59860.503	&  	g    	&  	19.680	 &  	0.156	&	ZTF\\ 
59863.410	&  	g    	&  	19.678	 &  	0.270	&	ZTF\\ 
59863.497	&  	r    	&  	19.615	 &  	0.178	&	ZTF\\ 
59866.478	&  	g    	&  	19.602	 &  	0.199	&	ZTF\\ 
59866.494	&  	r    	&  	19.576	 &  	0.148	&	ZTF\\ 
59871.425	&  	r    	&  	19.510	 &  	0.155	&	ZTF\\ 
59871.496	&  	g    	&  	19.658	 &  	0.214	&	ZTF\\
59874.444	&  	g    	&  	19.754	 &  	0.150	&	ZTF\\ 
59874.485	&  	r    	&  	19.688	 &  	0.125	&	ZTF\\ 
59878.425	&  	g    	&  	19.800	 &  	0.173	&	ZTF\\ 
59878.483	&  	r    	&  	19.664	 &  	0.129	&	ZTF\\ 
59880.433	&  	g    	&  	19.840	 &  	0.189	&	ZTF\\ 
59880.464	&  	r    	&  	19.695	 &  	0.133	&	ZTF\\ 
59882.476	&  	r    	&  	19.820	 &  	0.145	&	ZTF\\ 
59882.508	&  	g    	&  	19.724	 &  	0.238	&	ZTF\\ 
59887.385	&  	g    	&  	19.978	 &  	0.293	&	ZTF\\ 
59887.461	&  	r    	&  	19.645	 &  	0.153	&	ZTF\\ 
59889.446	&  	r    	&  	19.739	 &  	0.210	&	ZTF\\ 
59889.486	&  	g    	&  	19.855	 &  	0.248	&	ZTF\\ 
59898.409	&  	r    	&  	19.611	 &  	0.130	&	ZTF\\ 
59898.428	&  	g    	&  	>21.1	 &  	$\cdots$	&	ZTF\\ 
59900.401	&  	r    	&  	>19.2	 &  	$\cdots$	&	ZTF\\ 
59900.445	&  	g    	&  	19.898	 &  	0.264	&	ZTF\\ 
59902.388	&  	r    	&  	19.513	 &  	0.204	&	ZTF\\ 
59902.414	&  	g    	&  	19.882	 &  	0.177	&	ZTF\\ 
59904.401	&  	g    	&  	19.891	 &  	0.192	&	ZTF\\ 
59904.451	&  	r    	&  	19.634	 &  	0.145	&	ZTF\\ 
59906.340	&  	g    	&  	19.775	 &  	0.158	&	ZTF\\ 
59906.382	&  	r    	&  	19.518	 &  	0.123	&	ZTF\\ 
59909.384	&  	r    	&  	19.546	 &  	0.114	&	ZTF\\ 
59909.499	&  	g    	&  	19.755	 &  	0.153	&	ZTF\\ 
59913.340	&  	g    	&  	19.870	 &  	0.168	&	ZTF\\ 
59913.410	&  	r    	&  	19.531	 &  	0.139	&	ZTF\\ 
59922.300	&  	g    	&  	>19.1	 &  	$\cdots$	&	ZTF\\ 
59928.340	&  	r    	&  	>19.3	 &  	$\cdots$	&	ZTF\\ 
59932.342	&  	r    	&  	19.314	 &  	0.113	&	ZTF\\ 
59932.446	&  	g    	&  	20.2	 &  	$\cdots$	&	ZTF\\ 
59934.395	&  	r    	&  	19.306	 &  	0.143	&	ZTF\\ 
59934.401	&  	g    	&  	19.572	 &  	0.155	&	ZTF\\ 
59936.348	&  	g    	&  	19.577	 &  	0.114	&	ZTF\\ 
59936.383	&  	r    	&  	19.306	 &  	0.096	&	ZTF\\ 
59940.339	&  	g    	&  	19.568	 &  	0.154	&	ZTF\\ 
59953.317	&  	g    	&  	>18.7	 &  	$\cdots$	&	ZTF\\ 
59958.310	&  	g    	&  	>19.3	 &  	$\cdots$	&	ZTF\\ 
59967.249	&  	r    	&  	>19.1	 &  	$\cdots$	&	ZTF\\ 
59967.323	&  	g    	&  	19.340	 &  	0.314	&	ZTF\\ 
59969.269	&  	g    	&  	>20.3	 &  	$\cdots$	&	ZTF\\ 
59971.310	&  	r    	&  	19.105	 &  	0.099	&	ZTF\\ 
60008.843	&  	u    	&  	20.464	 &  	0.110	&	LT,IO:O\\ 
60008.851	&  	z    	&  	18.711	 &  	0.022	&	LT,IO:O\\ 
60008.854	&  	i    	&  	18.499	 &  	0.015	&	LT,IO:O\\ 
60010.882	&  	u    	&  	20.716	 &  	0.152	&	LT,IO:O\\ 
60010.890	&  	z    	&  	18.776	 &  	0.021	&	LT,IO:O\\ 
60010.893	&  	i    	&  	18.544	 &  	0.021	&	LT,IO:O\\ 
60013.203	&  	r    	&  	18.973	 &  	0.090	&	ZTF\\ 
60021.185	&  	r    	&  	19.025	 &  	0.095	&	ZTF\\ 
60021.196	&  	g    	&  	19.132	 &  	0.149	&	ZTF\\ 
60024.774	&  	g    	&  	>18.3	 &  	$\cdots$	&	67/91,Moravian\\ 
60024.779	&  	r    	&  	>17.4	 &  	$\cdots$	&	67/91,Moravian\\ 
60030.174	&  	r    	&  	18.873	 &  	0.075	&	ZTF\\ 
60031.802	&  	g    	&  	19.148	 &  	0.029	&	67/91,Moravian\\ 
60031.807	&  	r    	&  	18.886	 &  	0.028	&	67/91,Moravian\\ 
60036.198	&  	r    	&  	18.938	 &  	0.120	&	ZTF\\ 
60045.798	&  	g    	&  	19.003	 &  	0.032	&	67/91,Moravian\\ 
60045.804	&  	r    	&  	18.911	 &  	0.034	&	67/91,Moravian\\ 
60045.810	&  	i    	&  	18.390	 &  	0.025	&	67/91,Moravian\\ 
60055.815	&  	g    	&  	19.136	 &  	0.211	&	67/91,Moravian\\ 
60055.849	&  	r    	&  	>17.1	 &  	$\cdots$	&	67/91,Moravian\\ 
60061.813	&  	g    	&  	19.136	 &  	0.092	&	67/91,Moravian\\ 
60061.819	&  	r    	&  	19.066	 &  	0.085	&	67/91,Moravian\\ 
60061.825	&  	i    	&  	18.402	 &  	0.074	&	67/91,Moravian\\ 
60065.207	&  	r    	&  	18.751	 &  	0.111	&	ZTF\\ 
60069.823	&  	g    	&  	19.045	 &  	0.165	&	67/91,Moravian\\ 
60178.501	&  	r    	&  	19.129	 &  	0.120	&	ZTF\\ 
60178.503	&  	r    	&  	19.064	 &  	0.139	&	ZTF\\ 
60179.504	&  	r    	&  	19.177	 &  	0.126	&	ZTF\\ 
60181.503	&  	r    	&  	19.033	 &  	0.190	&	ZTF\\ 
60181.506	&  	r    	&  	18.978	 &  	0.142	&	ZTF\\ 
60181.508	&  	r    	&  	19.194	 &  	0.209	&	ZTF\\ 
60181.510	&  	r    	&  	18.983	 &  	0.191	&	ZTF\\ 
60181.513	&  	r    	&  	18.932	 &  	0.234	&	ZTF\\ 
60187.496	&  	r    	&  	19.280	 &  	0.286	&	ZTF\\ 
60187.498	&  	r    	&  	19.115	 &  	0.201	&	ZTF\\ 
60187.500	&  	r    	&  	>19.0	 &  	$\cdots$	&	ZTF\\ 
60187.503	&  	r    	&  	>19.3	 &  	$\cdots$	&	ZTF\\ 
60187.510	&  	r    	&  	>19.2	 &  	$\cdots$	&	ZTF\\ 
60193.473	&  	r    	&  	19.193	 &  	0.143	&	ZTF\\ 
60193.508	&  	g    	&  	19.275	 &  	0.125	&	ZTF\\ 
60209.502	&  	r    	&  	>16.1	 &  	$\cdots$	&	ZTF\\ 
60213.450	&  	g    	&  	19.387	 &  	0.165	&	ZTF\\ 
60213.501	&  	r    	&  	19.290	 &  	0.103	&	ZTF\\ 
60220.478	&  	g    	&  	>19.5	 &  	$\cdots$	&	ZTF\\ 
60220.483	&  	r    	&  	>19.5	 &  	$\cdots$	&	ZTF\\ 
60222.449	&  	g    	&  	19.488	 &  	0.242	&	ZTF\\ 
60231.035	&  	g    	&  	19.591	 &  	0.061	&	67/91,Moravian\\ 
60231.046	&  	r    	&  	19.483	 &  	0.073	&	67/91,Moravian\\ 
60231.058	&  	i    	&  	18.738	 &  	0.054	&	67/91,Moravian\\ 
60232.462	&  	g    	&  	19.464	 &  	0.148	&	ZTF\\ 
60232.503	&  	r    	&  	19.510	 &  	0.115	&	ZTF\\ 
60234.433	&  	r    	&  	19.453	 &  	0.115	&	ZTF\\ 
60234.462	&  	g    	&  	19.558	 &  	0.138	&	ZTF\\ 
60235.008	&  	g    	&  	19.489	 &  	0.053	&	1.82m,AFOSC\\ 
60235.017	&  	r    	&  	19.490	 &  	0.056	&	1.82m,AFOSC\\ 
60235.025	&  	i    	&  	18.811	 &  	0.030	&	1.82m,AFOSC\\ 
60236.415	&  	g    	&  	19.471	 &  	0.122	&	ZTF\\ 
60236.496	&  	r    	&  	19.319	 &  	0.093	&	ZTF\\ 
60238.441	&  	g    	&  	19.605	 &  	0.177	&	ZTF\\ 
60241.431	&  	r    	&  	19.438	 &  	0.174	&	ZTF\\ 
60241.471	&  	g    	&  	19.644	 &  	0.180	&	ZTF\\ 
60245.472	&  	g    	&  	19.514	 &  	0.270	&	ZTF\\ 
60245.485	&  	r    	&  	19.272	 &  	0.133	&	ZTF\\ 
60248.462	&  	r    	&  	19.354	 &  	0.171	&	ZTF\\ 
60248.520	&  	g    	&  	19.542	 &  	0.267	&	ZTF\\ 
60253.445	&  	g    	&  	19.709	 &  	0.192	&	ZTF\\ 
60253.484	&  	r    	&  	19.542	 &  	0.128	&	ZTF\\ 
60256.474	&  	g    	&  	19.640	 &  	0.175	&	ZTF\\ 
60256.474	&  	g    	&  	19.640	 &  	0.175	&	ZTF\\ 
60258.436	&  	r    	&  	19.654	 &  	0.157	&	ZTF\\ 
60260.349	&  	g    	&  	19.862	 &  	0.205	&	ZTF\\ 
60260.429	&  	r    	&  	19.682	 &  	0.121	&	ZTF\\ 
60262.427	&  	g    	&  	19.829	 &  	0.134	&	ZTF\\ 
60262.468	&  	r    	&  	19.690	 &  	0.101	&	ZTF\\ 
60263.095	&  	g    	&  	19.837	 &  	0.028	&	1.82m,AFOSC\\ 
60263.106	&  	r    	&  	19.682	 &  	0.041	&	1.82m,AFOSC\\ 
60263.117	&  	i    	&  	18.912	 &  	0.041	&	1.82m,AFOSC\\ 
\hline
\end{longtable}

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

